Asynchronous I/O -- With Great Power Comes Great Responsibility

The performance of storage hardware has improved vastly recently, leaving the traditional I/O stack incapable of exploiting these gains due to increasingly large relative overheads. Newer asynchronous I/O APIs, such as io_uring, have significantly improved performance by reducing such overheads, but exhibit limited adoption in practice. In this paper, we discuss the complexities that the usage of these contemporary I/O APIs introduces to applications, which we believe are mostly responsible for their low adoption rate. Finally, we share implications and trade offs made by architectures that may be used to integrate asynchronous I/O into DB applications.

==> img/plots/callback/bench_main_mixed_07_results.dat <==
1048576 1979812443 529634 1048576 7633743 93934721 2825488 884508 1979647703 104857 52140448 293318598 4445842 3422523 1979647703 10485 482550255 809093127 5903722 5445507 1979647703 1048 1971816866 4539658 1971705979 1964003857 1979647703 0	0	0	
1048576 1971265683 531930 1048576 7608457 89058863 3151261 1017789 1971091203 104857 49264750 278181044 4800411 3905424 1971091203 10485 448986880 772276788 7297890 6763914 1971091203 1048 1963053592 4622104 1963080550 1955020173 1971091203 0	0	0	
1048576 1982237844 528985 1048576 7650880 89615177 3247974 1021135 1982069116 104857 49279944 279966825 4828794 3913038 1982069116 10485 450264942 777985379 6902414 6257398 1982069116 1048 1974280597 4539208 1974250715 1966427425 1982069116 0	0	0	
1048576 1981926592 529069 1048576 7651669 88552358 3255459 1067403 1981719842 104857 48618267 276673343 4926388 4032794 1981719842 10485 442074071 770434826 7269386 6644779 1981719842 1048 1973660631 4613398 1973616503 1965717971 1981719842 0	0	0	
1048576 1988896908 527214 1048576 7670060 93179109 2934974 942276 1988727028 104857 51539966 291005566 4678782 3557979 1988727028 10485 474596378 805038886 6021523 5704115 1988727028 1048 1980735450 4620449 1980732284 1972775642 1988727028 0	0	0	
1048576 1943049008 539654 1048576 7499045 89179190 2983385 509380 1942867306 104857 49392775 278526948 4255874 3810956 1942867306 10485 452975972 771293136 6808507 6383696 1942867306 1048 1935178628 4488568 1935130147 1927367592 1942867306 0	0	0	
1048576 1973058234 531447 1048576 7611735 92350515 2901981 1118328 1972877884 104857 51241492 288392219 4723947 3554983 1972877884 10485 471527624 797205949 6535903 6116001 1972877884 1048 1965246286 4465291 1965305316 1957414388 1972877884 0	0	0	
1048576 1970334893 532181 1048576 7605295 90110476 3055481 1053597 1970156837 104857 49990963 281426271 4634558 3832045 1970156837 10485 458118478 779122569 6973338 6515003 1970156837 1048 1962394524 4509281 1962325181 1954599635 1970156837 0	0	0	
1048576 1981605829 529154 1048576 7642916 92416174 2961744 869450 1981430117 104857 51231239 288609157 4372705 3572165 1981430117 10485 471580980 797952736 6529671 6315958 1981430117 1048 1973367594 4609827 1973192435 1965435841 1981430117 0	0	0	
1048576 1980608111 529421 1048576 7645088 90301452 3129110 1085046 1980435455 104857 49903505 282059320 4547715 3819331 1980435455 10485 456908278 782058075 6974911 6566691 1980435455 1048 1972835791 4448920 1972894578 1965135107 1980435455 0	0	0	
1048576 1992357047 526299 1048576 7682880 93086788 2963167 784239 1992146160 104857 51570937 290706420 4579284 3591882 1992146160 10485 475406400 803500321 6293717 5965738 1992146160 1048 1984223558 4636335 1984277284 1976143898 1992146160 0	16	0	
1048576 2029303051 516717 1048576 7829949 92452344 3190947 1095926 2029097544 104857 51041944 288786332 4412249 3948995 2029097544 10485 467531532 800837757 7292219 6788248 2029097544 1048 2020762721 4722669 2020702275 2012648380 2029097544 0	16	0	
1048576 1988631823 527285 1048576 7665004 94980094 2785000 954800 1988425964 104857 52973666 296530673 4367455 3449914 1988425964 10485 491134002 816150089 5506722 5310984 1988425964 1048 1980437221 4556287 1980378922 1972716986 1988425964 0	16	0	
1048576 1988615114 527289 1048576 7675325 90489139 3152123 1307716 1988408025 104857 49976862 282652848 4411397 3848706 1988408025 10485 457683617 783792456 7215795 6725390 1988408025 1048 1980604827 4451550 1980617496 1972855571 1988408025 0	16	0	
1048576 1983996912 528516 1048576 7653799 90617682 3085718 1048176 1983791866 104857 50021548 283053702 4502258 3761142 1983791866 10485 458785328 784628382 6897855 6592800 1983791866 1048 1975879238 4608516 1975933549 1967969684 1983791866 0	16	0	
1048576 1987185800 527668 1048576 7668824 89903764 3157313 1097960 1986976294 104857 49645479 280832448 4663081 3953033 1986976294 10485 453391696 779515358 7107321 6728797 1986976294 1048 1979035170 4615718 1979053867 1971026512 1986976294 0	16	0	
1048576 2002159345 523722 1048576 7720989 93883068 2935615 755655 2001948488 104857 52080987 293176836 4291031 3611239 2001948488 10485 480744410 809607703 6622367 6236699 2001948488 1048 1993901154 4671340 1993818449 1985916440 2001948488 0	16	0	
1048576 1984046489 528503 1048576 7660366 89970638 3152294 1052795 1983838667 104857 49751728 281027636 4666248 3886879 1983838667 10485 454281252 779765924 7206026 6858992 1983838667 1048 1976082243 4464720 1976044623 1968383859 1983838667 0	16	0	
1048576 1988720206 527261 1048576 7668072 93768683 2890330 1003422 1988514278 104857 51939900 292826031 4285631 3507313 1988514278 10485 480566544 808360322 5997668 5653279 1988514278 1048 1980611378 4602201 1980619313 1972647131 1988514278 0	16	0	
1048576 1989233818 527125 1048576 7679609 90362336 3193000 1061752 1989026919 104857 49846877 282269303 4731431 3915883 1989026919 10485 455674089 783496336 6700333 6313784 1989026919 1048 1981465631 4457973 1981509255 1973857639 1989026919 0	16	0	
1048576 1979022110 529845 1048576 7623926 92955609 2875762 1161490 1978818367 104857 51320063 290318838 4308554 3547559 1978818367 10485 475223022 802059337 5995944 5252554 1978818367 1048 1970833176 4639046 1970831969 1962810044 1978818367 0	256	0	
1048576 1993843319 525906 1048576 7686733 90806038 3173714 1110153 1993635447 104857 49882087 283685177 4355081 3859357 1993635447 10485 458048798 787250760 6589644 6077248 1993635447 1048 1985752771 4487674 1985662935 1978047077 1993635447 0	256	0	
1048576 1980686668 529400 1048576 7626707 94496046 2752931 770342 1980479547 104857 52422076 295067713 4214075 3399028 1980479547 10485 486845061 813061555 5431380 5155501 1980479547 1048 1972465382 4544591 1972433247 1964624204 1980479547 0	256	0	
1048576 1965847014 533396 1048576 7574546 90949503 2998313 873467 1965636326 104857 50211405 284072029 4275581 3650833 1965636326 10485 462924987 786011080 6121031 5881669 1965636326 1048 1957782135 4648544 1957826462 1949658663 1965636326 0	256	0	
1048576 1988186007 527403 1048576 7653632 95054378 2811230 1147193 1987978356 104857 52543933 296840031 4080483 3391304 1987978356 10485 488946514 818319227 5567467 5044842 1987978356 1048 1980034563 4598237 1980039418 1972120327 1987978356 0	256	0	
1048576 1966885161 533115 1048576 7580395 89199361 3110956 1182850 1966666228 104857 49199752 278637117 4455882 3862833 1966666228 10485 451104996 772663959 6689423 6219246 1966666228 1048 1958189306 4847752 1958159119 1949889587 1966666228 0	256	0	
1048576 1984057904 528500 1048576 7645072 92746648 2954511 1216784 1983804646 104857 50969502 289712028 4276964 3575942 1983804646 10485 471248131 801984314 5568489 5350759 1983804646 1048 1976167255 4428224 1976275170 1968378833 1983804646 0	256	0	
1048576 1985631796 528081 1048576 7655659 91392346 3048869 1112187 1985424806 104857 50407257 285470298 4398873 3773445 1985424806 10485 464023053 790537526 6387543 6021282 1985424806 1048 1977776384 4399531 1977823574 1970126893 1985424806 0	256	0	
1048576 1968474492 532684 1048576 7580357 93242778 2831168 1114572 1968267643 104857 51489429 291203556 4326618 3363371 1968267643 10485 477412660 804075563 5173494 4954551 1968267643 1048 1960352356 4627275 1960361647 1952267997 1968267643 0	256	0	
1048576 1978418426 530007 1048576 7624978 90210309 3154407 1012960 1978179625 104857 49277155 281869038 4515173 3775809 1978179625 10485 452048120 783807056 6327761 6131660 1978179625 1048 1970197386 4580541 1970174693 1962375709 1978179625 0	256	0	
1048576 4487573326 233662 1048576 17357454 2267649 17357976 4189829 87160572 104857 18415211 6478726 17481250 17467173 87160572 10485 26833152 18467818 17497870 17493813 87160572 1048 73880904 7627661 73781177 60816052 87160572 0	4096	0	
1048576 4481794386 233963 1048576 17335084 3595523 17333881 4171124 119392332 104857 19034448 10587408 17457755 17443257 119392332 10485 33233522 29951088 17479665 17474286 119392332 1048 106417668 7574820 106766617 93139654 119392332 0	4096	0	
1048576 4487939790 233643 1048576 17358762 2203362 17359319 4199167 84107395 104857 18387107 6278285 17482120 17468144 84107395 10485 26544665 17896429 17498151 17494244 84107395 1048 71995248 7110285 72005538 59743240 84107395 0	4096	0	
1048576 4486769729 233703 1048576 17354271 3213830 17353929 4128544 106655998 104857 18895837 9351773 17478865 17463726 106655998 10485 31662292 26335946 17495566 17492330 106655998 1048 94279247 6971630 94129821 82336676 106655998 0	4096	0	
1048576 4487230144 233680 1048576 17355999 2233435 17356343 4263869 85555695 104857 18400390 6368575 17479616 17465529 85555695 10485 26699729 18141388 17495957 17492189 85555695 1048 72716998 7523683 72727078 59600470 85555695 0	4096	0	
1048576 4484824314 233805 1048576 17346716 2224411 17347827 4179861 85378881 104857 18385580 6340202 17469547 17455781 85378881 10485 26640678 18064257 17487220 17482802 85378881 1048 72621682 7492584 72770440 59371168 85378881 0	4096	0	
1048576 4486114664 233738 1048576 17351750 3341323 17351264 4113786 111123169 104857 18945007 9765535 17475127 17460640 111123169 10485 32182934 27551234 17494314 17490646 111123169 1048 98164214 7543463 98242955 84846738 111123169 0	4096	0	
1048576 4480859542 234012 1048576 17331509 2109431 17331356 4386621 83008722 104857 18313853 6004136 17453827 17439841 83008722 10485 26062059 17141758 17474476 17469777 83008722 1048 69971449 7557962 70413445 57013481 83008722 0	4096	0	
1048576 4482008436 233952 1048576 17335846 3423524 17334712 4048132 112980180 104857 18962106 10034369 17457904 17443898 112980180 10485 32508420 28339530 17479155 17473704 112980180 1048 100801425 6992255 100977701 88375270 112980180 0	4096	0	
1048576 4486979996 233693 1048576 17355144 2198182 17355311 4325415 84479615 104857 18378722 6274345 17478553 17464286 84479615 10485 26492335 17904804 17494964 17491588 84479615 1048 72073619 7168633 72178603 59897319 84479615 0	4096	0	
262144 68771826764 3811 262144 1057773461 75608813 1065781564 8076978 1133525240 26214 1073714067 3278998 1073388722 1072599107 1133525240 2621 1076749658 9770831 1074174275 1074170538 1133525240 262 1099928241 18951156 1099429146 1074224413 1133525240 0	262144	0	
262144 68771459278 3811 262144 1057767880 75549970 1065778192 8129848 1115959742 26214 1073574553 1996210 1073384822 1072595534 1115959742 2621 1075448901 5840147 1074170549 1074167047 1115959742 262 1086961297 13948497 1081863779 1074174914 1115959742 0	262144	0	
262144 68771632017 3811 262144 1057770458 75594923 1065782186 8058172 1132744330 26214 1073704341 3217229 1073388310 1072599685 1132744330 2621 1076680804 9583856 1074174204 1074171548 1132744330 262 1099250544 18811840 1098648318 1074178960 1132744330 0	262144	0	
262144 68771434960 3811 262144 1057767537 75552160 1065775892 8108437 1115964813 26214 1073574411 1996584 1073383964 1072593406 1115964813 2621 1075447936 5841499 1074169138 1074164527 1115964813 262 1086964412 13950425 1081869114 1074175108 1115964813 0	262144	0	
262144 68771186664 3811 262144 1057763778 75602692 1065772366 8081064 1132782321 26214 1073697201 3220802 1073378916 1072589834 1132782321 2621 1076675405 9595130 1074164541 1074161709 1132782321 262 1099282266 18819815 1098685270 1074171896 1132782321 0	262144	0	
262144 68772412636 3811 262144 1057782607 75604966 1065790885 8107093 1133591151 26214 1073723023 3283593 1073397204 1072608432 1133591151 2621 1076761873 9784923 1074182962 1074180365 1133591151 262 1099980431 18969566 1099495013 1074189921 1133591151 0	262144	0	
262144 68772100733 3811 262144 1057777714 75601153 1065789250 8076356 1132742862 26214 1073711626 3216493 1073396235 1072606851 1132742862 2621 1076687719 9581630 1074181932 1074178083 1132742862 262 1099250445 18809841 1098647104 1074188531 1132742862 0	262144	0	
262144 68771457777 3811 262144 1057767750 75598405 1065778330 8094580 1133571074 26214 1073708167 3283159 1073384978 1072595952 1133571074 2621 1076748698 9783111 1074170544 1074167719 1133571074 262 1099961298 18968319 1099474897 1074176674 1133571074 0	262144	0	
262144 68771503853 3811 262144 1057768662 75553702 1065777425 8064012 1115957042 26214 1073575803 1995992 1073384004 1072594851 1115957042 2621 1075448171 5839690 1074169577 1074166749 1115957042 262 1086959783 13947301 1081861016 1074175486 1115957042 0	262144	0	
262144 68771785288 3811 262144 1057772871 75585442 1065781703 8105319 1134103507 26214 1073717725 3325323 1073387875 1072599050 1134103507 2621 1076797595 9910906 1074173547 1074170684 1134103507 262 1100424945 19062906 1100007341 1074178904 1134103507 0	262144	0	
16384 34371076344 476 16384 7467581889 2208692298 8500722228 8097826 8600958462 1638 8580880437 5208883 8580418767 8572023975 8600958462 163 8589029749 1482800 8588804278 8588501103 8600958462 16 8591401301 4128337 8588814139 8588811313 8600958462 0	2097152	0	
16384 34371070188 476 16384 7467579741 2208702639 8500723847 8059133 8598842421 1638 8580876475 5186659 8580423305 8572025345 8598842421 163 8588959006 1143479 8588803949 8588489130 8598842421 16 8590644039 3271895 8588824708 8588822964 8598842421 0	2097152	0	
16384 34370997538 476 16384 7467562477 2208690533 8500698009 8112743 8605101451 1638 8580885620 5270212 8580401001 8571994675 8605101451 163 8589194604 2225992 8588784643 8588518669 8605101451 16 8593278275 5809695 8590421208 8588794299 8605101451 0	2097152	0	
16384 34370927152 476 16384 7467544425 2208602476 8500573808 8105330 8598879085 1638 8580784197 5185836 8580356499 8571862105 8598879085 163 8588850496 1166798 8588669069 8588472636 8598879085 16 8590620700 3307573 8588773777 8588772164 8598879085 0	2097152	0	
16384 34371106527 476 16384 7467592534 2208669467 8500718649 8151877 8601008004 1638 8580876194 5209219 8580417665 8572016567 8601008004 163 8589026617 1492025 8588800114 8588492400 8601008004 16 8591418254 4150162 8588811260 8588808761 8601008004 0	2097152	0	
16384 34370988379 476 16384 7467559930 2208666024 8500678911 8140025 8598832611 1638 8580837153 5186343 8580385845 8571971569 8598832611 163 8588912359 1148899 8588762220 8588472541 8598832611 16 8590610267 3286123 8588779604 8588778493 8598832611 0	2097152	0	
16384 34371046221 476 16384 7467574594 2208698475 8500725979 8075092 8598823123 1638 8580870744 5186145 8580421932 8572022866 8598823123 163 8588951766 1141540 8588807045 8588485448 8598823123 16 8590631474 3267907 8588815075 8588813150 8598823123 0	2097152	0	
16384 34371087799 476 16384 7467584069 2208692540 8500717378 8123835 8605148288 1638 8580906727 5270934 8580420695 8572015865 8605148288 163 8589219538 2230395 8588802010 8588530806 8605148288 16 8593312769 5819911 8590468004 8588816569 8605148288 0	2097152	0	
16384 34370746363 476 16384 7467504294 2208684934 8500612117 8063941 8598709564 1638 8580795620 5186760 8580324743 8571909031 8598709564 163 8588860199 1136683 8588695900 8588488791 8598709564 16 8590541206 3254109 8588740188 8588726552 8598709564 0	2097152	0	
16384 34371018741 476 16384 7467567517 2208695217 8500699916 8086624 8605136245 1638 8580890134 5271453 8580397170 8572001729 8605136245 163 8589202204 2231412 8588781629 8588512413 8605136245 16 8593292940 5826279 8590456141 8588789300 8605136245 0	2097152	0	
16384 549767336559 29 16384 119439815598 35379314181 135997137753 8079160 137447946100 1638 137280272847 82549631 137272208724 137137988100 137447946100 163 137406691711 3312377 137406424303 137406045831 137447946100 16 137409526091 10435842 137406434296 137406432539 137447946100 0	33554432	0	
16384 549767308880 29 16384 119439811630 35379316795 135997125652 8074361 137447921491 1638 137280270664 82550054 137272202135 137137974145 137447921491 163 137406685934 3310486 137406413775 137406060831 137447921491 16 137409520682 10429776 137406432298 137406429096 137447921491 0	33554432	0	
16384 549767569429 29 16384 119439875072 35379291861 135997165562 8147355 137414558463 1638 137280288790 82504927 137272248338 137138013595 137414558463 163 137406475892 643967 137406451145 137406085007 137414558463 16 137407012310 2012326 137406512081 137406497383 137414558463 0	33554432	0	
16384 549767737708 29 16384 119439914621 35379332800 135997254460 8108943 137448070719 1638 137280379773 82547706 137272337876 137138098709 137448070719 163 137406808613 3313379 137406546572 137406131710 137448070719 16 137409655722 10434262 137406564093 137406561206 137448070719 0	33554432	0	
16384 549767605330 29 16384 119439882078 35379295329 135997171086 8127381 137448124129 1638 137280319486 82548955 137272251833 137138020428 137448124129 163 137406739663 3324530 137406458966 137406091928 137448124129 16 137409639117 10456403 137406542973 137406518442 137448124129 0	33554432	0	
16384 549767403714 29 16384 119439836434 35379295458 135997137812 8170691 137448011175 1638 137280280171 82549734 137272216122 137137988320 137448011175 163 137406697528 3317799 137406426958 137406060997 137448011175 16 137409540340 10451921 137406441285 137406438458 137448011175 0	33554432	0	
16384 549767423074 29 16384 119439841812 35379296999 135997150435 8131882 137414466872 1638 137280263651 82504941 137272226130 137138000470 137414466872 163 137406450817 638617 137406437640 137406056005 137414466872 16 137406950448 2004379 137406449065 137406448052 137414466872 0	33554432	0	
16384 549767784366 29 16384 119439927026 35379315931 135997232433 8126454 137414623102 1638 137280352696 82502859 137272329484 137138077524 137414623102 163 137406549090 644461 137406520657 137406145575 137414623102 16 137407108283 2003955 137406608408 137406601578 137414623102 0	33554432	0	
16384 549767443072 29 16384 119439848096 35379286495 135997150648 8159488 137414490034 1638 137280262911 82505244 137272221220 137137999855 137414490034 163 137406450035 640092 137406436666 137406058937 137414490034 16 137406946861 2011513 137406443972 137406442292 137414490034 0	33554432	0	
16384 549767599042 29 16384 119439884504 35379319852 135997204274 8133110 137414441596 1638 137280324700 82500053 137272346749 137138032315 137414441596 163 137406520925 636091 137406503251 137406069458 137414441596 16 137407084895 1961788 137406593403 137406591264 137414441596 0	33554432	0	


==> img/plots/contention/bench_pre_06_results_mutex.dat <==
1048576 1951868160 537216 1048576 7531725 89088697 3084279 1143642 1951703717 104857 49313157 278256107 5052568 3738571 1951703717 10485 450633504 771628232 5777386 5583397 1951703717 1048 1943761964 4591141 1943774056 1935865163 1951703717 1	
1048576 1984826061 528296 1048576 7659517 92187876 2982673 1085160 1984644516 104857 50989747 287921469 4555660 3666492 1984644516 10485 468513835 797117272 6659364 6340970 1984644516 1048 1976998652 4446798 1976995724 1969341261 1984644516 1	
1048576 1929006699 543583 1048576 7441654 88019251 2975107 463499 1928825595 104857 48989032 274870351 4729977 3788510 1928825595 10485 447406581 761090076 6800226 6313823 1928825595 1048 1920521859 4671638 1920501918 1912510020 1928825595 1	
1048576 1939285207 540702 1048576 7475351 85152578 3289301 1059691 1939111578 104857 46744061 266070639 4973396 4125146 1939111578 10485 422498210 742391442 7470182 7203115 1939111578 1048 1929623163 5470671 1929569024 1920239656 1939111578 1	
1048576 1921156260 545804 1048576 7410611 88992803 2894399 1023511 1920973684 104857 49297962 277931991 4289235 3672816 1920973684 10485 453472694 768799727 6345735 5832871 1920973684 1048 1913116932 4460792 1913149315 1905524816 1920973684 1	
1048576 1915516912 547411 1048576 7395049 84995778 3192803 1124933 1915330399 104857 46838418 265540067 4598459 3997208 1915330399 10485 425787861 738678330 7032693 6584533 1915330399 1048 1907263481 4657756 1907295636 1899222921 1915330399 1	
1048576 1937065180 541322 1048576 7475229 89154729 2966032 1029101 1936891391 104857 49519363 278424050 4787563 3654997 1936891391 10485 453805978 770511484 6401002 6102687 1936891391 1048 1929183364 4439437 1929199964 1921429908 1936891391 1	
1048576 1957356986 535710 1048576 7560395 86692221 3289172 961542 1957182175 104857 47799601 270838216 4751423 4104828 1957182175 10485 433609925 753814621 7586213 7041100 1957182175 1048 1949765519 4303564 1949809166 1942111581 1957182175 1	
1048576 1952336837 537087 1048576 7528668 91550551 2862272 976500 1952155765 104857 50794041 285891766 4390827 3511241 1952155765 10485 468899723 789435005 6312256 6052965 1952155765 1048 1944029888 4656534 1944010466 1936036513 1952155765 1	
1048576 1950470447 537601 1048576 7530607 87200150 3232322 954378 1950288953 104857 48043066 272420023 4909056 3961251 1950288953 10485 436493617 757997903 6769589 6348262 1950288953 1048 1942298019 4600122 1942345882 1934417649 1950288953 1	
1048576 1975481513 530795 1048576 7623984 94249902 2761117 1014090 1975077729 104857 52464863 294271631 4348923 3391070 1975077729 10485 485967023 810717523 6026869 5568051 1975077729 1048 1967762795 4167368 1967694211 1960704899 1975077729 4	
1048576 1974463060 531068 1048576 7621676 92932587 2908936 889835 1974233115 104857 51585493 290200094 4567135 3582271 1974233115 10485 476070266 801287246 5651047 5426380 1974233115 1048 1967215914 4132340 1967336150 1959860932 1974233115 4	
1048576 1963308174 534086 1048576 7577919 89957922 3081551 1089512 1963085102 104857 49787403 280967909 4383074 3699140 1963085102 10485 456714553 778164529 6835504 6248835 1963085102 1048 1955459689 4395175 1955567006 1947887553 1963085102 4	
1048576 1971909767 531756 1048576 7611126 92513997 2872525 950930 1971681836 104857 51477241 288875811 4461000 3550147 1971681836 10485 474434658 797388716 5939426 5656502 1971681836 1048 1964362274 4204927 1964436979 1957144473 1971681836 4	
1048576 1965887545 533385 1048576 7587469 93887123 2729944 1079783 1965638275 104857 52376102 293118354 4435881 3364074 1965638275 10485 484469575 807368069 5913004 5684933 1965638275 1048 1958638733 4114139 1958594691 1951440580 1965638275 4	
1048576 1966546392 533206 1048576 7590781 92563722 2820644 890714 1966291319 104857 51501081 289027735 4518446 3600339 1966291319 10485 475154772 797528720 6215675 5827701 1966291319 1048 1959017572 4181695 1959031660 1951807098 1966291319 4	
1048576 1975726371 530729 1048576 7621459 92714518 2908270 969143 1975456631 104857 51627337 289494233 4560023 3556114 1975456631 10485 476057781 798761033 6352021 5879818 1975456631 1048 1967751145 4442310 1967710635 1960063455 1975456631 4	
1048576 1973046931 531450 1048576 7617310 92553378 2916724 947010 1972826894 104857 51471330 289004186 4567174 3502151 1972826894 10485 473956196 798131135 6393958 6034067 1972826894 1048 1965614418 4115075 1965574094 1958499699 1972826894 4	
1048576 1962017868 534437 1048576 7566466 91505121 2898108 1353428 1961784247 104857 50853727 285741958 4439622 3780196 1961784247 10485 468126880 789383581 6383577 6055676 1961784247 1048 1953837243 4580240 1953890876 1945950978 1961784247 4	
1048576 1826334346 574142 1048576 7057633 89684715 2340374 1052840 1826103660 104857 50171292 279943084 3748585 3334412 1826103660 10485 467601160 768227866 4878100 4664185 1826103660 1048 1820712349 3094049 1820704496 1815267440 1826103660 4	
1048576 1876130371 558903 1048576 7220549 92324365 2340773 707858 1875824303 104857 51822958 288144511 3771346 3183516 1875824303 10485 484113756 789138748 5153768 4823685 1875824303 1048 1867601459 4684619 1867491948 1859585527 1875824303 16	
1048576 1943871409 539426 1048576 7496945 94817196 2581217 930799 1943565811 104857 53167662 295946950 3909106 3195668 1943565811 10485 495678652 811407445 5867577 5559685 1943565811 1048 1936192565 4218291 1936236392 1928883169 1943565811 16	
1048576 2030034911 516531 1048576 7833224 89533868 3502276 890052 2029752387 104857 48756089 279821025 4900238 4187531 2029752387 10485 441969987 781855613 7802230 7098441 2029752387 1048 2021265088 4880266 2021291823 2012811883 2029752387 16	
1048576 1847002242 567717 1048576 7146855 71366989 4095617 2295987 1846701373 104857 34974477 223768172 5943237 5164667 1846701373 10485 295833121 652058711 8130248 7614554 1846701373 1048 1839935619 3763548 1839990036 1833602119 1846701373 16	
1048576 1855153383 565223 1048576 7152058 90903391 2345480 340383 1854853907 104857 50981535 283724484 3771794 3112950 1854853907 10485 475643101 777639797 5107577 4936935 1854853907 1048 1847903211 4035619 1847980044 1840811142 1854853907 16	
1048576 2005402478 522875 1048576 7744922 92351585 3087171 837171 2005107521 104857 51144591 288432992 4806598 3821408 2005107521 10485 468717206 798937098 6814520 6280021 2005107521 1048 1997860392 4157967 1997923503 1990455909 2005107521 16	
1048576 1852599188 566002 1048576 7159488 78937827 3505600 1449267 1852118169 104857 41339811 247008147 5530454 4162070 1852118169 10485 365829568 702292133 6992375 6684143 1852118169 1048 1845738692 3665610 1845683849 1839032398 1852118169 16	
1048576 1848499096 567258 1048576 7153594 69747774 4217014 1957797 1848005394 104857 34048649 218732713 6541653 4564288 1848005394 10485 283649357 639748658 7952347 7520782 1848005394 1048 1841768627 3711451 1841891148 1835124590 1848005394 16	
1048576 1982447144 528930 1048576 7649575 89135293 3232133 943983 1981950116 104857 48145980 278618414 5226760 3908701 1981950116 10485 435221523 780966605 6310074 6105017 1981950116 1048 1974175848 4591010 1974276236 1966182313 1981950116 16	
1048576 1852618725 565996 1048576 7143628 88863687 2566206 206891 1852305513 104857 48715926 277574516 4232892 3607672 1852305513 10485 449425747 769524317 5276803 4994360 1852305513 1048 1845250249 4039674 1845168878 1837940480 1852305513 16	
1048576 1838013530 570494 1048576 7166480 1861492 6827019 523949 28733177 104857 10642525 4550675 9743436 6974388 28733177 10485 21262275 6144509 18215290 13065437 28733177 1048 28712568 12193 28712459 28691148 28733177 64	
1048576 1853760435 565648 1048576 7227284 22558567 6809766 1252415 526947279 104857 21077530 69599665 9603901 6967834 526947279 10485 127172093 189469122 13207464 12888071 526947279 1048 505015997 37321251 523788084 431073696 526947279 64	
1048576 1830986737 572683 1048576 7139941 1348342 6839361 3017927 23298053 104857 10245882 2643985 10624407 7007409 23298053 10485 15295550 1981376 15307518 13044586 23298053 1048 19686607 2383453 20170578 16408897 23298053 64	
1048576 1973746529 531261 1048576 7694952 2507223 7080366 4878219 70174013 104857 13289692 5162636 12542056 8855958 70174013 10485 22401729 11625963 19731499 16635494 70174013 1048 50490217 20385889 68249330 25032175 70174013 64	
1048576 1850060598 566779 1048576 7216102 11174530 6801750 347345 431705825 104857 14295806 34437590 10403589 6966481 431705825 10485 55789126 99529534 13273997 13005349 431705825 1048 297625034 133785508 426095685 149264240 431705825 64	
1048576 1844872728 568373 1048576 7197238 3153026 6837837 2041213 153080510 104857 11310135 8923440 11336268 7084463 153080510 10485 20923006 25464596 14612633 12986373 153080510 1048 69230851 61840329 22993954 22944691 153080510 64	
1048576 1885992591 555980 1048576 7354389 1887395 6972441 336405 54185530 104857 11250754 4266829 10904503 7374981 54185530 10485 18667600 9221143 14595941 13279566 54185530 1048 39757132 4869453 37744476 37714309 54185530 64	
1048576 1827516085 573771 1048576 7126297 1602080 6798172 1722361 31928416 104857 10613047 3351959 11027595 7086565 31928416 10485 16298178 6271449 12997723 12747691 31928416 1048 30577055 306574 30508546 30466516 31928416 64	
1048576 1824901072 574593 1048576 7115209 21110089 6783594 1951584 487510438 104857 19071765 65370139 8722494 6919832 487510438 10485 111198582 182406546 12952817 12563041 487510438 1048 484376390 583552 484269070 484214867 487510438 64	
1048576 1839679537 569977 1048576 7176963 2631424 6861651 603269 74658963 104857 10932699 7219369 10493185 7114768 74658963 10485 20779234 19436463 13085568 12826339 74658963 1048 74617135 24612 74616943 74575365 74658963 64	
1048576 2230692727 470067 1048576 8685698 8984063 6905353 5234078 101406933 104857 24595315 22913100 12699168 8778819 101406933 10485 82454437 20886047 84525096 44395319 101406933 1048 101293721 41712 101287427 101235809 101406933 256	
1048576 2475750208 423538 1048576 9652014 11884481 6819130 2147142 141556758 104857 34780072 26616091 26026470 11546181 141556758 10485 92307837 11301362 90599196 76702940 141556758 1048 112372763 12613906 113057551 98893929 141556758 256	
1048576 2399346039 437025 1048576 9350834 10482063 7055937 4296207 148359040 104857 29722003 25197034 23656965 10047993 148359040 10485 90086233 12314798 85646413 73417546 148359040 1048 106960324 12543468 103074947 103049269 148359040 256	
1048576 2465987352 425215 1048576 9613761 12441573 6905792 4242917 209768552 104857 33646706 30072507 23103550 9954686 209768552 10485 109334333 24831610 100787144 78936157 209768552 1048 146380349 28346409 131589013 131580066 209768552 256	
1048576 2842245516 368925 1048576 11081481 14562200 6912485 4602625 173233470 104857 46504506 26757681 41637885 13028245 173233470 10485 99847933 13574098 96339022 92160135 173233470 1048 134302791 21499225 124029004 111036556 173233470 256	
1048576 2302055139 455495 1048576 8977805 9494916 7054742 3773781 110931492 104857 26765082 23433093 14837940 9435786 110931492 10485 85680525 17752466 93833136 52305684 110931492 1048 99503205 5389607 95283274 94943603 110931492 256	
1048576 3576514066 293183 1048576 13953408 23127531 6890432 5182700 213713481 104857 74457588 35539013 68891389 23508250 213713481 10485 144534405 13638349 141283866 132559152 213713481 1048 177426847 22893012 158754846 149376594 213713481 256	
1048576 2398864382 437113 1048576 9351496 11775720 6849975 4913221 162149573 104857 31897143 28654373 23614760 9297645 162149573 10485 104475136 23516574 112547572 59536022 162149573 1048 129326340 10793747 125587794 125575150 162149573 256	
1048576 2338897134 448320 1048576 9119694 10989339 6845367 5510358 121709294 104857 29143808 27581341 17451008 9762180 121709294 10485 96587234 11834275 104822580 79267820 121709294 1048 108293610 4768782 106485758 106435363 121709294 256	
1048576 2303922707 455126 1048576 8981414 9463098 6874471 1739272 134084377 104857 27266679 22837075 16481989 10188695 134084377 10485 81836195 17045822 73891424 62992146 134084377 1048 113022899 7245076 110389798 110388005 134084377 256	
1048576 2395100782 437800 1048576 9335506 12333777 6838774 1048448 194644044 104857 31514144 31184970 16085721 10319701 194644044 10485 104502376 36490190 78912363 66219253 194644044 1048 158721474 16857974 150733564 150730979 194644044 256	
1048576 2358024610 444684 1048576 9192289 11663742 6811382 1991089 178481698 104857 30659207 29116336 17495450 8436864 178481698 10485 100572490 21753347 94093282 71527757 178481698 1048 129692079 16201149 124292005 124284150 178481698 256	
1048576 126200888123 8308 1048576 491428571 276808821 462752155 294488 2368256826 104857 1072813989 203710496 990024596 871501803 2368256826 10485 1529122029 181661950 1483461131 1292556753 2368256826 1048 1906340218 166283372 1845981156 1845974724 2368256826 1024	
1048576 125839759770 8332 1048576 491051347 312617977 415858522 286172 2340716736 104857 1180546783 256755458 1128533369 900052155 2340716736 10485 1749591897 198560263 1698964794 1529712738 2340716736 1048 2171070891 104688370 2120595177 2062790452 2340716736 1024	
1048576 120518685394 8700 1048576 470239751 295760255 400928753 298605 1986874129 104857 1104913492 196906462 1085904315 868331533 1986874129 10485 1526987877 124611223 1528921035 1371105027 1986874129 1048 1778495261 88928511 1798164817 1653330500 1986874129 1024	
1048576 129323837156 8108 1048576 504327516 311484754 446792970 250393 2040415012 104857 1167831707 210187329 1143637570 918600930 2040415012 10485 1613467018 181929303 1517415286 1455433741 2040415012 1048 2024663777 8628229 2023682344 2006062045 2040415012 1024	
1048576 125635841535 8346 1048576 490155249 301789845 436276890 145715 2276400382 104857 1137172676 228077916 1073547113 892909226 2276400382 10485 1626264713 164467243 1639645985 1463393794 2276400382 1048 2015094177 195165353 1894688665 1746725449 2276400382 1024	
1048576 125649584158 8345 1048576 488914271 309272035 411482018 297232 2288167524 104857 1159114882 266038869 1110845259 892194258 2288167524 10485 1757767372 228623421 1714443724 1490308537 2288167524 1048 2166788812 51623427 2158718975 2077448632 2288167524 1024	
1048576 125399827976 8361 1048576 489129879 277144451 471490000 168829 2074613097 104857 1076416177 216920033 1052112960 864562677 2074613097 10485 1580285133 191748562 1502681146 1327099057 2074613097 1048 1948861924 96162374 1993782758 1820373397 2074613097 1024	
1048576 125784459818 8336 1048576 490849896 319566625 396631817 296220 2372569453 104857 1199291067 259979608 1170447488 902365316 2372569453 10485 1784989967 159407055 1757227825 1535653142 2372569453 1048 2151988688 101312954 2118711868 2052759833 2372569453 1024	
1048576 126262576896 8304 1048576 491494120 293085583 415982169 323541 2203356131 104857 1123857316 232879961 1097483193 884689804 2203356131 10485 1625179749 130936802 1598448941 1490028880 2203356131 1048 1913240943 193798992 1774675090 1762488719 2203356131 1024	
1048576 125967651270 8324 1048576 491160432 291043231 456890343 88346 2391952588 104857 1110834261 220137568 1069606449 881539910 2391952588 10485 1583692248 180128615 1525867801 1440267762 2391952588 1048 2021880903 236330430 2126266452 1726741715 2391952588 1024	


==> img/plots/contention/bench_pre_06_results_spinlck.dat <==
1048576 1790768404 585545 1048576 6942468 77826845 3112954 379277 1790594756 104857 42766199 243189244 4194941 4044937 1790594756 10485 388115899 677471328 7614084 6773194 1790594756 1048 1785807723 2800042 1785919237 1780889599 1790594756 1	
1048576 1804838322 580980 1048576 6996713 77786168 3293296 359941 1804617675 104857 42424974 243124030 4105842 4005782 1804617675 10485 384257981 679215762 7190794 6624874 1804617675 1048 1799833821 2771937 1799922599 1794775019 1804617675 1	
1048576 1817074020 577068 1048576 7044762 78745653 3263560 528659 1816889131 104857 42986436 246110653 4097857 4013958 1816889131 10485 389618596 687223718 7075897 6318155 1816889131 1048 1812145709 2753075 1812191529 1807260829 1816889131 1	
1048576 1808399559 579836 1048576 7013475 79827419 3127603 1025458 1808208397 104857 43411782 249499484 3953384 3864856 1808208397 10485 395253802 696441314 6988421 6338022 1808208397 1048 1804123048 2328770 1804193397 1800008266 1808208397 1	
1048576 1662624598 630675 1048576 6451048 7747043 6235117 440102 245671688 104857 10300037 24112182 6937365 6349072 245671688 10485 37062498 70712021 11856484 11645214 245671688 1048 240511720 2726615 240292389 236082169 245671688 1	
1048576 1812282897 578593 1048576 7019322 82094414 2990773 890504 1812101896 104857 44980022 256499670 3659288 3587352 1812101896 10485 413543019 712089426 6612571 5980075 1812101896 1048 1807306400 2768976 1807385439 1802367913 1812101896 1	
1048576 1826776694 574003 1048576 7074564 86443148 2522729 337658 1824153876 104857 49165666 269731386 3225338 3108246 1824153876 10485 459415401 735279624 5711287 5186505 1824153876 1048 1819442074 2750119 1819523243 1814601068 1824153876 1	
1048576 1822029639 575498 1048576 7058403 82398660 2961539 345082 1821849789 104857 45315143 257424238 3820523 3721305 1821849789 10485 416042428 714175495 6503205 6128225 1821849789 1048 1816768879 2851406 1816815953 1811628145 1821849789 1	
1048576 1806018057 580601 1048576 6997953 80105061 3038344 1146067 1805838537 104857 44185426 250257483 3952111 3845330 1805838537 10485 403452291 694947708 7252370 6551536 1805838537 1048 1800996132 2883390 1801135055 1795860855 1805838537 1	
1048576 1852590999 566005 1048576 7171937 82696198 3151709 915791 1852408353 104857 45181217 258416472 3900834 3816105 1852408353 10485 413892669 718902789 7273952 6554481 1852408353 1048 1846787181 3272169 1846873160 1840944470 1852408353 1	
1048576 1763849320 594481 1048576 6819835 84266989 2491420 772470 1762313287 104857 46087678 263242193 3220077 2832715 1762313287 10485 429454841 727839781 5112846 4893511 1762313287 1048 1757973183 2477038 1758057662 1753479657 1762313287 4	
1048576 1824032804 574866 1048576 7054630 86327842 2657745 912865 1822944386 104857 47623718 269621443 3296562 3197434 1822944386 10485 443230598 743743714 5844930 5520536 1822944386 1048 1818033593 2804061 1818184779 1813044481 1822944386 4	
1048576 1838258937 570418 1048576 7109438 88194747 2582552 468466 1836965001 104857 48956575 275385054 3316290 3114238 1836965001 10485 457123574 757201167 5696650 5273680 1836965001 1048 1832034916 2778789 1832049558 1827160675 1836965001 4	
1048576 1826489274 574093 1048576 7062761 86010104 2646423 389626 1825611935 104857 47812969 268572487 3400609 3306802 1825611935 10485 444673964 739191883 5968364 5517962 1825611935 1048 1820393575 3160601 1820679230 1814673035 1825611935 4	
1048576 1847463002 567576 1048576 7147803 87589826 2692270 867851 1846537993 104857 48324473 273560501 3342760 3249173 1846537993 10485 449720913 754603496 5964185 5619644 1846537993 1048 1841906175 2748555 1842117556 1836882500 1846537993 4	
1048576 1855232328 565199 1048576 7173189 89405075 2538699 1028114 1854231736 104857 49616280 279160948 3259743 3119788 1854231736 10485 463864258 767293204 5717750 5293558 1854231736 1048 1849131703 2977043 1849046593 1843948636 1854231736 4	
1048576 1723820355 608286 1048576 6689110 58191762 4528681 238631 1722524986 104857 29124685 182473784 4782672 4751603 1722524986 10485 242684541 531340765 8689187 8425679 1722524986 1048 1718220951 2533270 1718332430 1713540039 1722524986 4	
1048576 1830161330 572941 1048576 7080794 87374249 2604313 210979 1828722090 104857 48492913 272830540 3257909 3161617 1828722090 10485 452480461 750412628 5656844 5415939 1828722090 1048 1824243204 2691661 1824376594 1819544299 1828722090 4	
1048576 1771806814 591811 1048576 6843602 85780504 1944076 226398 1764442231 104857 50308560 267364798 2880816 2641955 1764442231 10485 476323900 716431751 4899983 4438932 1764442231 1048 1759733719 2617798 1759558258 1755429893 1764442231 4	
1048576 1845918936 568050 1048576 7131599 86642274 2208205 271313 1835869236 104857 51315457 269998785 3182337 2990745 1835869236 10485 482640614 722752610 5614495 5104440 1835869236 1048 1831171866 2791467 1831311620 1826147787 1835869236 4	
1048576 2471884073 424201 1048576 9621453 5010857 7587635 495686 61306826 104857 20286254 4358037 19966338 16978970 61306826 10485 29060269 9160715 23975749 23937156 61306826 1048 48502269 5609966 45918794 45889288 61306826 16	
1048576 2258522830 464275 1048576 8780487 4238313 7001898 480709 49388423 104857 17662124 3629498 17020038 14750397 49388423 10485 24709783 8067790 21027284 19775037 49388423 1048 46963367 3269843 48017131 32132630 49388423 16	
1048576 2579012701 406580 1048576 10038052 4815912 7996709 533569 60577728 104857 19279829 4951626 18498984 15673672 60577728 10485 29251831 10527207 23242392 22474590 60577728 1048 55400999 9832529 60540387 36587372 60577728 16	
1048576 2329361386 450155 1048576 9046464 4156957 7220380 1774174 38135940 104857 17155204 3668539 15975283 14536854 38135940 10485 25059862 5455048 23165546 21382086 38135940 1048 38084174 19800 38079954 38055167 38135940 16	
1048576 2380724507 440444 1048576 9247513 4283347 7614837 454930 32983820 104857 17864077 2693950 17565109 14614351 32983820 10485 22802997 3178257 21018217 20985005 32983820 1048 30698014 1626844 29552693 29486297 32983820 16	
1048576 3107565009 337426 1048576 12092327 4643157 11617454 1772992 32549279 104857 20265383 1696958 19615175 18469068 32549279 10485 24151020 1863070 24160758 21964697 32549279 1048 28093547 1832225 27494291 26239639 32549279 16	
1048576 2480597802 422711 1048576 9648078 4397756 7997520 1790486 82031380 104857 17940802 4417640 17042881 14628056 82031380 10485 26750098 8596685 22820265 21510208 82031380 1048 42764765 14142146 37549392 37519926 82031380 16	
1048576 2271327815 461657 1048576 8821053 4015509 6992380 1782170 38332312 104857 17590438 3129616 16954685 14580787 38332312 10485 23721891 2895377 23417824 21991177 38332312 1048 29109952 6752671 24066831 23996488 38332312 16	
1048576 2619973500 400223 1048576 10199151 4803426 9166361 1780707 47584845 104857 19570451 3184812 18526046 16553216 47584845 10485 27665831 3189235 28527325 22629103 47584845 1048 33324702 3183006 31756490 31647704 47584845 16	
1048576 3135413950 334429 1048576 12211890 4652705 13004367 1754007 36141451 104857 20425444 2564494 19980636 17979824 36141451 10485 26150128 3629115 25930516 22964307 36141451 1048 36101531 15559 36098850 36077871 36141451 16	
1048576 10008438321 104769 1048576 39054146 13392113 39615188 518250 94039737 104857 62011596 5173585 60996624 55000998 94039737 10485 73330310 3201459 73580646 69400852 94039737 1048 79716722 5458684 76916322 76014938 94039737 64	
1048576 10550714405 99384 1048576 41152278 13531690 42995341 237389 117444599 104857 63676994 5951537 61996466 57981895 117444599 10485 76767101 7874850 77200461 68002801 117444599 1048 91494862 7610393 88585447 88582622 117444599 64	
1048576 10831857083 96804 1048576 42203674 12481524 42004989 275511 92442381 104857 63541424 5161575 62007638 57989831 92442381 10485 74782496 2078811 74997267 70985131 92442381 1048 78422265 4700477 76660130 75096876 92442381 64	
1048576 10393924617 100883 1048576 40501784 11928736 40931130 275631 93764301 104857 61881476 4974838 61386505 55993789 93764301 10485 72927243 3128092 73582574 70000902 93764301 1048 78272486 6107266 75460886 74003430 93764301 64	
1048576 10386987383 100950 1048576 40502617 12108081 40568345 111090 103327825 104857 60159041 4901106 59000775 55997858 103327825 10485 72149997 5066298 72010323 66209245 103327825 1048 82227264 7120589 79742883 75287819 103327825 64	
1048576 10861978469 96536 1048576 42414056 12586457 42004901 259020 111374362 104857 63854953 6075936 61989788 58000865 111374362 10485 77812687 7853520 74773899 68008508 111374362 1048 92302605 12816328 84489670 81998180 111374362 64	
1048576 10479676668 100058 1048576 40908532 11770329 40453419 258800 100997884 104857 61667309 5290442 60130694 54999363 100997884 10485 71294698 4901268 70995657 67999963 100997884 1048 83782854 7531874 82987882 72776945 100997884 64	
1048576 11185663988 93742 1048576 43636372 13227727 42539444 277375 103953596 104857 67007189 4800959 64996766 61988568 103953596 10485 76747584 4041363 76767602 73994619 103953596 1048 85878565 7618658 84405292 76997907 103953596 64	
1048576 10882547983 96353 1048576 42477054 12446773 43626079 275110 97218042 104857 62423135 4261169 60993378 57914927 97218042 10485 72006557 3783871 70003103 68997382 97218042 1048 80598861 5913645 78611810 75839327 97218042 64	
1048576 10011466248 104737 1048576 39029483 13671319 39532569 517178 91998143 104857 63303906 8430432 60999059 55005386 91998143 10485 85006881 7236600 84996734 71994570 91998143 1048 91966804 17780 91966644 91936086 91998143 64	
1048576 46118550650 22736 1048576 179840358 45427318 171998653 279288 369484305 104857 254624202 14210440 251998912 240995233 369484305 10485 279917401 28889625 269980171 266029734 369484305 1048 363179147 19901870 369422879 287856683 369484305 256	
1048576 45859374612 22865 1048576 178684233 49977676 173797357 280411 441783799 104857 258576969 20167506 255996660 244996444 441783799 10485 293224833 48903059 274995571 272439295 441783799 1048 436084795 23251099 441761777 340933167 441783799 256	
1048576 42036979225 24944 1048576 164106778 45889675 164153370 529771 336387784 104857 242778101 15284581 238991252 225518192 336387784 10485 275454259 19707907 265998385 259387533 336387784 1048 319169228 7026667 319211383 305283601 336387784 256	
1048576 48020954110 21835 1048576 187249939 48789109 179997819 536604 364274781 104857 269804837 15686606 268295124 253996625 364274781 10485 302769320 24532588 299104848 280424349 364274781 1048 364204864 39131 364205019 364137080 364274781 256	
1048576 48526531095 21608 1048576 189318947 49143118 185992437 279479 368865045 104857 263287284 15220380 262264813 247003569 368865045 10485 297744710 16663648 286341466 281236031 368865045 1048 319423264 10954585 316998272 316997951 368865045 256	
1048576 47257112916 22188 1048576 184225470 49234873 179996436 458998 320442616 104857 261253256 14651631 255995848 249846364 320442616 10485 292641194 22147877 274997264 274327108 320442616 1048 320387510 33546 320385468 320328951 320442616 256	
1048576 43163427866 24293 1048576 168406827 46994691 168011520 515685 354564053 104857 246734008 9593552 243396341 236001930 354564053 10485 268610391 9597578 267122601 261402509 354564053 1048 285385447 24067194 271171522 271166432 354564053 256	
1048576 44002720825 23829 1048576 171638188 45722725 167726207 281052 333266669 104857 245593938 12026519 243600385 233995652 333266669 10485 267268056 22249959 263030013 255373002 333266669 1048 330806521 5988209 333190945 310246311 333266669 256	
1048576 44155657027 23747 1048576 172346726 43778007 166005659 279879 316682890 104857 255471523 13529942 251997199 235057923 316682890 10485 283273435 8816225 278333574 271391065 316682890 1048 295886364 8492495 291998554 291998253 316682890 256	
1048576 44635535132 23491 1048576 174202352 49716613 170995530 529873 398619601 104857 253792066 17222078 251231051 236990030 398619601 10485 286163658 33232215 274988681 270242239 398619601 1048 373543062 40991653 398560840 302238196 398619601 256	
1048576 170408067113 6153 1048576 665173496 236399560 647998459 379498 1838716484 104857 1117137247 156273723 1038555248 992016710 1838716484 10485 1494393106 139763784 1435992211 1346874268 1838716484 1048 1826450416 14320621 1838686527 1809705760 1838716484 1024	
1048576 166959211656 6280 1048576 649252747 227772660 636751969 226155428 1660337877 104857 1110628411 146123632 1041874983 956592381 1660337877 10485 1417583480 84820632 1373445267 1318961246 1660337877 1048 1578642340 45851078 1553869099 1535854346 1660337877 1024	
1048576 164382637971 6378 1048576 640085057 213085633 625065262 724470 1952817541 104857 1080369421 133487004 1016595576 951016294 1952817541 10485 1380093682 110772047 1336868132 1287457171 1952817541 1048 1629915909 174249714 1519796916 1479330468 1952817541 1024	
1048576 170642547807 6144 1048576 665426548 225182461 637141661 221144718 1892851853 104857 1096542237 143212659 1049239139 976126843 1892851853 10485 1411410142 164489784 1328754450 1308399779 1892851853 1048 1868554936 61510806 1892850881 1648023321 1892851853 1024	
1048576 163781173594 6402 1048576 637420057 211622671 610994867 264420 1852743877 104857 1050977062 132750076 998919913 929019142 1852743877 10485 1354069033 126841438 1322420266 1239475672 1852743877 1048 1682551981 154430523 1719389208 1404887794 1852743877 1024	
1048576 157749874983 6647 1048576 615577633 238533378 619001927 240275 1942706181 104857 1060678160 130366273 1012997663 938759452 1942706181 10485 1361839679 119195434 1319781559 1241871671 1942706181 1048 1655478790 19171810 1654874817 1544750718 1942706181 1024	
1048576 164526985392 6373 1048576 640989992 220495344 614896240 229135948 1908877924 104857 1078009053 124497732 1023722120 961862856 1908877924 10485 1350048818 86985963 1327896044 1242871062 1908877924 1048 1553591760 95328609 1567828574 1485125457 1908877924 1024	
1048576 167281198885 6268 1048576 651668098 226792776 623800231 199171581 1880800806 104857 1111408611 139126321 1058823117 954485753 1880800806 10485 1398368385 95994338 1385949210 1299873875 1880800806 1048 1614936470 113924235 1550104698 1550047991 1880800806 1024	
1048576 169041075028 6203 1048576 659658593 230954561 635998798 746443 1877836257 104857 1128109570 150389696 1068925687 971868361 1877836257 10485 1453129310 94780959 1428840067 1351742964 1877836257 1048 1639282495 62622144 1601936400 1597003756 1877836257 1024	
1048576 168980196952 6205 1048576 658167077 241297923 629993420 1667987 2079483047 104857 1136701653 157301938 1068946760 988878662 2079483047 10485 1484974930 92516459 1438868466 1379985494 2079483047 1048 1660149431 125740817 1617725900 1596439300 2079483047 1024	


==> img/plots/frequency/bench_freq_scale_1k_qd_seq_read.dat <==
1048576 4081949149 256881 1048576 3975385 612329 3852821 1166120 9473474 104857 5410883 1093683 5381141 3997550 9473474 10485 7343346 644106 7168844 6923710 9473474 1048 9208571 308366 9244940 7490985 9473474 1024 0.8
1048576 4063119259 258071 1048576 3957170 583913 3827640 428510 8126635 104857 5370304 957987 5370880 4105242 8126635 10485 7066841 188406 7027103 6821445 8126635 1048 7470975 171997 7427623 7314800 8126635 1024 0.8
1048576 4076804065 257205 1048576 3970420 566279 3853323 303071 7452443 104857 5363961 911801 5383555 3977337 7452443 10485 6856459 228847 6786890 6558889 7452443 1048 7292126 50724 7281902 7218392 7452443 1024 0.8
1048576 4095961410 256002 1048576 3988957 578994 3874870 432264 7509457 104857 5414042 894352 5379782 4005778 7509457 10485 6971584 202541 6956008 6679638 7509457 1048 7343510 79285 7349577 7257324 7509457 1024 0.8
1048576 4038499144 259644 1048576 3933187 592682 3817518 424969 7426320 104857 5336318 1013639 5275429 3953763 7426320 10485 7020475 157680 7012196 6748731 7426320 1048 7300467 45391 7298886 7242905 7426320 1024 0.8
1048576 4059976902 258271 1048576 3953999 578325 3835785 265108 7439646 104857 5327012 1025911 5229744 3952176 7439646 10485 6947798 158043 6910061 6731167 7439646 1048 7247347 51928 7236617 7184670 7439646 1024 0.8
1048576 4072838451 257455 1048576 3966613 591747 3851493 1679691 7507587 104857 5366872 1021889 5326876 3983241 7507587 10485 7049453 167211 7023008 6808536 7507587 1048 7378634 64854 7369539 7293837 7507587 1024 0.8
1048576 4034944295 259873 1048576 3929839 567939 3812423 458701 7385057 104857 5286789 997970 5251724 3895419 7385057 10485 6911616 161836 6871022 6688119 7385057 1048 7232196 40563 7219206 7186104 7385057 1024 0.8
1048576 4069137831 257689 1048576 3962914 594880 3843673 415389 8634081 104857 5391043 987049 5321635 3977984 8634081 10485 7007117 264302 6967804 6730579 8634081 1048 7559980 369127 7358567 7268599 8634081 1024 0.8
1048576 4069364727 257675 1048576 3963228 591610 3838543 461756 8226676 104857 5406128 941587 5437803 3992171 8226676 10485 7085956 225865 7066559 6732592 8226676 1048 7535906 241502 7455529 7340854 8226676 1024 0.8
1048576 2735839754 383273 1048576 2663896 511547 2565092 847690 9149272 104857 3928627 702285 3815487 3146472 9149272 10485 5284868 1288752 4761492 4499260 9149272 1048 8905145 385675 9020070 6802851 9149272 1024 1.2
1048576 2705837293 387523 1048576 2634662 507295 2534725 303830 7049835 104857 3923626 577162 3862876 3095877 7049835 10485 4995135 502026 4822446 4637259 7049835 1048 6319968 437825 6219938 5654907 7049835 1024 1.2
1048576 2709937515 386937 1048576 2638903 464509 2546881 307231 6364993 104857 3842583 468087 3774877 3143700 6364993 10485 4739197 338517 4621239 4456271 6364993 1048 5595772 322135 5554813 5141131 6364993 1024 1.2
1048576 2702362759 388021 1048576 2631144 463742 2541767 303202 6451817 104857 3825745 539535 3801241 3002202 6451817 10485 4804391 342617 4682644 4541000 6451817 1048 5697968 367624 5608857 5199405 6451817 1024 1.2
1048576 2718029317 385785 1048576 2646529 478874 2549943 449888 6196659 104857 3883264 499096 3848401 3102312 6196659 10485 4748187 201391 4696384 4562163 6196659 1048 5220294 287849 5112648 4921368 6196659 1024 1.2
1048576 2711935393 386652 1048576 2640738 465888 2544710 284155 6067195 104857 3829638 409483 3753353 3256067 6067195 10485 4649649 282282 4543110 4409710 6067195 1048 5358762 283009 5330610 4965603 6067195 1024 1.2
1048576 2701246027 388182 1048576 2630353 474485 2535467 215455 7051486 104857 3842434 524122 3786489 3076513 7051486 10485 4818582 428720 4654883 4493629 7051486 1048 5895768 489511 5824251 5339468 7051486 1024 1.2
1048576 2742084352 382401 1048576 2670349 486587 2559490 844828 6224677 104857 3905080 542250 3889929 3078645 6224677 10485 4828717 295530 4735180 4603051 6224677 1048 5600368 282239 5558294 5243853 6224677 1024 1.2
1048576 2692071145 389505 1048576 2621254 448646 2527338 978137 5774106 104857 3783061 424118 3712804 3142964 5774106 10485 4631903 252326 4554225 4388112 5774106 1048 5253579 235305 5227669 4906485 5774106 1024 1.2
1048576 2712315142 386598 1048576 2641142 488383 2547695 329159 5992982 104857 3895800 530411 3835893 3087829 5992982 10485 4865919 306847 4761120 4597683 5992982 1048 5644348 192041 5630652 5390812 5992982 1024 1.2
1048576 2055776849 510063 1048576 2001724 479134 1897425 525171 9073429 104857 3067580 662798 2937368 2649033 9073429 10485 4215980 1615951 3585630 3356061 9073429 1048 8898818 505569 9025768 5846216 9073429 1024 1.6
1048576 2064684939 507862 1048576 2010300 454439 1908090 394975 5401749 104857 3088324 313983 3027484 2693861 5401749 10485 3750629 322727 3615501 3477736 5401749 1048 4541837 262106 4489249 4168828 5401749 1024 1.6
1048576 2056876192 509790 1048576 2002838 477568 1901111 575246 8166794 104857 3110800 581464 3004629 2658276 8166794 10485 4217447 1257358 3660790 3452189 8166794 1048 7746077 528852 8112775 5383761 8166794 1024 1.6
1048576 2045269587 512683 1048576 1991437 442639 1892378 485959 5692233 104857 3040686 381581 2975251 2647508 5692233 10485 3840046 638151 3538208 3390880 5692233 1048 5489568 266820 5643526 4992312 5692233 1024 1.6
1048576 2051994894 511003 1048576 1998112 475592 1890510 501537 8564328 104857 3082503 618977 2959389 2663840 8564328 10485 4214425 1431799 3675690 3419767 8564328 1048 8374665 493917 8502886 5265276 8564328 1024 1.6
1048576 2061913782 508545 1048576 2007659 487198 1907020 453144 9017387 104857 3122557 671373 2992217 2640659 9017387 10485 4364359 1530245 3778622 3468775 9017387 1048 8747626 537046 8969223 5704780 9017387 1024 1.6
1048576 2068551926 506913 1048576 2013992 488129 1903348 667513 9088179 104857 3117617 678557 2983039 2656858 9088179 10485 4373714 1555306 3732869 3448760 9088179 1048 8800352 551216 9039544 5773716 9088179 1024 1.6
1048576 2038560067 514370 1048576 1984905 447010 1886129 692602 5499580 104857 3038625 337423 2974472 2663753 5499580 10485 3747856 474651 3521005 3394942 5499580 1048 4917322 222450 4807490 4724089 5499580 1024 1.6
1048576 2054562871 510364 1048576 2000323 479751 1899038 554765 7366119 104857 3116977 506879 3016829 2689916 7366119 10485 4088882 1062253 3655512 3466611 7366119 1048 7110391 368874 7312696 5489394 7366119 1024 1.6
1048576 2047047366 512238 1048576 1993279 460500 1891821 555411 5413762 104857 3093393 354783 3022382 2679680 5413762 10485 3869664 443643 3650790 3464245 5413762 1048 4887042 253297 4904120 4506381 5413762 1024 1.6
1048576 1675851391 625697 1048576 1631422 477644 1575527 423931 8835098 104857 2511669 703674 2345292 2166274 8835098 10485 3805243 1687166 3127550 2850847 8835098 1048 8604293 494924 8787517 5741040 8835098 1024 2.0
1048576 1675980829 625649 1048576 1631616 410727 1585436 417970 5860365 104857 2423996 334144 2330935 2171413 5860365 10485 3160109 598875 2941629 2695324 5860365 1048 4740661 522738 4703689 3813366 5860365 1024 2.0
1048576 1680943141 623802 1048576 1636572 483422 1574595 465480 8971744 104857 2538272 706451 2377022 2188987 8971744 10485 3843400 1688116 3163849 2866186 8971744 1048 8618373 436832 8769663 6130435 8971744 1024 2.0
1048576 1680826872 623845 1048576 1636121 426097 1586498 374487 5794980 104857 2455055 362445 2336606 2167967 5794980 10485 3290797 549822 3124635 2853121 5794980 1048 4713635 585998 4882055 3786615 5794980 1024 2.0
1048576 1670112023 627847 1048576 1625308 417090 1594092 324383 6157143 104857 2419539 357095 2318350 2151796 6157143 10485 3204821 623204 2976745 2762289 6157143 1048 4847798 667756 4819687 3640939 6157143 1024 2.0
1048576 1678406481 624744 1048576 1633916 443925 1591988 430273 5863639 104857 2497251 479900 2365139 2167395 5863639 10485 3553050 888674 3174448 2883158 5863639 1048 5728460 188429 5822081 5322356 5863639 1024 2.0
1048576 1680618932 623922 1048576 1636125 461316 1586558 432948 7318838 104857 2509312 610522 2338257 2151175 7318838 10485 3793032 1255179 3241615 2941688 7318838 1048 7103817 309322 7272350 6373301 7318838 1024 2.0
1048576 1677783762 624976 1048576 1633225 460203 1585125 496869 7314219 104857 2497065 587972 2341413 2164179 7314219 10485 3722253 1241268 3192502 2889810 7314219 1048 6989609 254114 7069836 6176057 7314219 1024 2.0
1048576 1685586827 622083 1048576 1640459 474803 1597988 228021 8393146 104857 2537706 664454 2367572 2168967 8393146 10485 3869574 1456880 3293952 2959500 8393146 1048 7965803 400377 8043666 5860902 8393146 1024 2.0
1048576 1672496770 626952 1048576 1628334 443950 1571208 370149 5455305 104857 2489703 438739 2344539 2169098 5455305 10485 3517434 665294 3233868 2960963 5455305 1048 5077060 111019 5024151 4948918 5455305 1024 2.0
1048576 1441590894 727374 1048576 1403209 424322 1356721 367602 9144624 104857 2189541 746262 2019967 1817060 9144624 10485 3498509 1830157 2755983 2532446 9144624 1048 8701578 570746 8611886 5615513 9144624 1024 2.4
1048576 1429742139 733402 1048576 1391932 413289 1354752 413147 8735864 104857 2148218 712196 1976276 1799750 8735864 10485 3486914 1678172 2739300 2477621 8735864 1048 8068948 435396 8003657 6025762 8735864 1024 2.4
1048576 1456424015 719966 1048576 1417363 422290 1379524 418034 9317408 104857 2185533 735051 2011656 1843316 9317408 10485 3488685 1807659 2752631 2514138 9317408 1048 8639970 536351 8603599 5817095 9317408 1024 2.4
1048576 1424824732 735933 1048576 1386829 417665 1347137 382135 8866546 104857 2147468 736714 1980801 1802592 8866546 10485 3445655 1815233 2712035 2468604 8866546 1048 8605977 489587 8824035 5730112 8866546 1024 2.4
1048576 1432507259 731986 1048576 1394382 424116 1350299 439913 8967783 104857 2177454 742147 2003537 1822125 8967783 10485 3535225 1788725 2817218 2510396 8967783 1048 8586571 515590 8576511 5692997 8967783 1024 2.4
1048576 1421087739 737868 1048576 1383456 424205 1338974 412310 8973161 104857 2161265 759258 1983782 1791731 8973161 10485 3533820 1833418 2810135 2526178 8973161 1048 8744228 578280 8935039 5333653 8973161 1024 2.4
1048576 1417632653 739666 1048576 1379970 361225 1340244 373756 5701884 104857 2097415 440604 1974031 1787059 5701884 10485 3019594 856146 2647986 2451114 5701884 1048 5069365 339826 4788092 4754779 5701884 1024 2.4
1048576 1429374804 733590 1048576 1391181 429612 1343357 325635 9506604 104857 2182218 747305 2005187 1824496 9506604 10485 3575933 1776552 2892583 2526741 9506604 1048 8605761 545581 8600764 5583161 9506604 1024 2.4
1048576 1421610040 737597 1048576 1384073 403127 1345379 313291 8379262 104857 2135080 675507 1964836 1787633 8379262 10485 3402547 1578484 2753344 2480229 8379262 1048 7861355 535731 7722033 5232390 8379262 1024 2.4
1048576 1431943838 732274 1048576 1393876 408109 1353081 442184 7970801 104857 2154767 662984 1985023 1813168 7970801 10485 3414068 1534742 2729736 2507305 7970801 1048 7623795 400108 7643063 5525797 7970801 1024 2.4
1048576 1254462626 835876 1048576 1220630 411675 1168245 321474 9009652 104857 1997671 786941 1823622 1587187 9009652 10485 3436797 1881033 2645558 2373466 9009652 1048 8702909 500806 8974320 5878801 9009652 1024 2.8
1048576 1254030916 836164 1048576 1220605 336585 1175852 301140 5900941 104857 1925431 410640 1812271 1593084 5900941 10485 2781634 741549 2540946 2309791 5900941 1048 4830880 651528 4932389 3399545 5900941 1024 2.8
1048576 1250893227 838261 1048576 1217639 402650 1161756 400726 9068560 104857 1979384 756303 1812424 1595038 9068560 10485 3327427 1838691 2580559 2337361 9068560 1048 8536815 527571 8532468 5531825 9068560 1024 2.8
1048576 1251754660 837684 1048576 1218435 377025 1172874 445781 7970688 104857 1931061 672589 1772553 1580339 7970688 10485 3159586 1602999 2476886 2275802 7970688 1048 7584901 361419 7678823 5800843 7970688 1024 2.8
1048576 1246458434 841244 1048576 1213234 403572 1163533 348854 8945608 104857 1967144 762879 1793254 1588247 8945608 10485 3329705 1851199 2548025 2346606 8945608 1048 8558369 450248 8736721 5953923 8945608 1024 2.8
1048576 1255085942 835461 1048576 1221845 411868 1166873 332859 9107767 104857 1991701 780707 1817444 1606064 9107767 10485 3401153 1889236 2596334 2361681 9107767 1048 8697946 555943 8528138 5762086 9107767 1024 2.8
1048576 1255578387 835133 1048576 1222333 400808 1173220 339319 9047686 104857 1965497 771146 1788536 1578182 9047686 10485 3352508 1861520 2583378 2350730 9047686 1048 8625641 594012 8529954 5283545 9047686 1024 2.8
1048576 1272390391 824099 1048576 1238639 377949 1186678 361760 7035198 104857 1985774 607095 1834025 1617354 7035198 10485 3183509 1327313 2588929 2353697 7035198 1048 6656646 325437 6486610 6100439 7035198 1024 2.8
1048576 1247821887 840325 1048576 1214733 366632 1165700 388299 6746654 104857 1942512 591975 1797765 1585290 6746654 10485 3109246 1298254 2559475 2312144 6746654 1048 6520703 233208 6710182 5956467 6746654 1024 2.8
1048576 1249626238 839111 1048576 1216522 392071 1171705 401483 8824119 104857 1932502 752562 1771885 1578948 8824119 10485 3236503 1872817 2452095 2239045 8824119 1048 8521803 484057 8614840 5657961 8824119 1024 2.8
1048576 1108500388 945941 1048576 1078735 389807 1034270 332744 8872331 104857 1774045 778798 1555367 1411377 8872331 10485 3188744 1859441 2472477 2215445 8872331 1048 8590095 639861 8839219 4646916 8872331 1024 3.2
1048576 1097524482 955401 1048576 1067877 385534 1010145 307096 9256412 104857 1747481 772435 1540350 1411567 9256412 10485 3156492 1858312 2459002 2186922 9256412 1048 8558534 645298 8688716 4761852 9256412 1024 3.2
1048576 1091850631 960365 1048576 1062263 386049 1019543 324338 9196820 104857 1732766 789079 1507097 1389977 9196820 10485 3205140 1856517 2522000 2238047 9196820 1048 8594005 649103 8672136 4709764 9196820 1024 3.2
1048576 1121298563 935144 1048576 1091179 387178 1038427 338184 8092708 104857 1815281 709878 1605351 1442596 8092708 10485 3184703 1588214 2572084 2318659 8092708 1048 7786125 539158 7931757 4496544 8092708 1024 3.2
1048576 1121867633 934669 1048576 1091572 398631 1038749 302329 8869092 104857 1807690 774872 1588949 1442101 8869092 10485 3255016 1813781 2543754 2274871 8869092 1048 8511682 658379 8719636 4330521 8869092 1024 3.2
1048576 1093683002 958756 1048576 1064234 371483 1028845 328307 8495637 104857 1712161 727806 1503843 1397720 8495637 10485 3063827 1726714 2426329 2172760 8495637 1048 8077908 559562 8116342 4693755 8495637 1024 3.2
1048576 1099321071 953839 1048576 1069850 383017 1032517 339828 8381812 104857 1741135 759523 1503228 1404336 8381812 10485 3262861 1686014 2577322 2251582 8381812 1048 8094865 625491 8336425 4229732 8381812 1024 3.2
1048576 1098356808 954677 1048576 1068771 376455 1038566 333014 9134802 104857 1718844 764326 1508630 1390027 9134802 10485 3106959 1842368 2438078 2166080 9134802 1048 8491986 686097 8588653 4329947 9134802 1024 3.2
1048576 1110573337 944175 1048576 1080827 400940 1026982 335227 9155801 104857 1806042 783792 1592827 1425580 9155801 10485 3255385 1836394 2529163 2258108 9155801 1048 8554385 632231 8634069 4862912 9155801 1024 3.2
1048576 1097090959 955778 1048576 1067517 355384 1032419 326920 7629438 104857 1702184 661921 1504625 1399618 7629438 10485 2991097 1504424 2439399 2122638 7629438 1048 7333450 494069 7516734 4350786 7629438 1024 3.2
1048576 986765596 1062639 1048576 960230 383177 922343 300619 8959089 104857 1633831 828236 1393560 1220409 8959089 10485 3225717 1877730 2417134 2144725 8959089 1048 8565738 637458 8643911 4679572 8959089 1024 3.6
1048576 1010407771 1037775 1048576 983329 335779 938654 288260 4773338 104857 1699766 494339 1544757 1280011 4773338 10485 2813927 663456 2549736 2249399 4773338 1048 4451526 173869 4441736 4158914 4773338 1024 3.6
1048576 986134657 1063319 1048576 959696 363757 928397 285684 8618519 104857 1592196 780187 1360564 1215223 8618519 10485 3061309 1797139 2404962 2088925 8618519 1048 8282638 616556 8323251 4445596 8618519 1024 3.6
1048576 1008393386 1039848 1048576 981599 401125 934243 324247 8986727 104857 1744419 812541 1543788 1268425 8986727 10485 3328950 1786967 2681658 2274116 8986727 1048 8476575 595722 8608979 4852067 8986727 1024 3.6
1048576 1011336272 1036822 1048576 984281 392020 937149 285516 8802376 104857 1723328 796044 1531359 1274041 8802376 10485 3207098 1819761 2504435 2242570 8802376 1048 8481952 620748 8582119 4629733 8802376 1024 3.6
1048576 1009866482 1038331 1048576 982885 396303 935907 273368 8943891 104857 1728567 810391 1516797 1264713 8943891 10485 3288915 1799471 2600747 2290855 8943891 1048 8468494 623890 8592650 4608875 8943891 1024 3.6
1048576 985048856 1064491 1048576 958423 371712 923322 307768 8982655 104857 1604664 795497 1376950 1223982 8982655 10485 3093907 1845548 2436550 2105669 8982655 1048 8462959 635413 8614279 4546126 8982655 1024 3.6
1048576 1009894707 1038302 1048576 982775 391039 943510 285253 8862944 104857 1714622 805812 1506898 1254725 8862944 10485 3239201 1810122 2541282 2269567 8862944 1048 8486135 614781 8592255 4727407 8862944 1024 3.6
1048576 1027420900 1020590 1048576 999839 389384 949649 284195 8961116 104857 1716785 787001 1515124 1306399 8961116 10485 3152862 1851240 2474800 2192444 8961116 1048 8545217 655731 8544053 4579818 8961116 1024 3.6
1048576 985220431 1064305 1048576 958765 370789 927205 322211 8779341 104857 1608615 796333 1358944 1210207 8779341 10485 3091049 1828342 2407243 2182416 8779341 1048 8436538 645696 8503431 4402515 8779341 1024 3.6
1048576 870921291 1203984 1048576 847273 379448 803086 287860 9273355 104857 1534064 852786 1327700 1059317 9273355 10485 3069139 1998685 2343626 2064673 9273355 1048 8908342 704431 8980064 4433015 9273355 1024 3.8
1048576 859030436 1220650 1048576 835705 287590 795111 272010 4397388 104857 1464540 451108 1310388 1049228 4397388 10485 2468929 440130 2310615 2094128 4397388 1048 3496782 565992 3222925 2868791 4397388 1024 3.8
1048576 869351185 1206159 1048576 845729 375004 796073 262632 8811208 104857 1547637 818468 1356545 1063525 8811208 10485 3075531 1855625 2416643 2098466 8811208 1048 8469056 631682 8578261 4542731 8811208 1024 3.8
1048576 893204800 1173948 1048576 869129 394205 805962 267291 8833910 104857 1665614 796503 1493902 1143024 8833910 10485 3106116 1829638 2403018 2206018 8833910 1048 8443957 652947 8607125 4386739 8833910 1024 3.8
1048576 870517122 1204543 1048576 846862 378515 797636 239029 8789116 104857 1554121 830713 1348229 1057153 8789116 10485 3119540 1847903 2413246 2124585 8789116 1048 8471847 637310 8533376 4484262 8789116 1024 3.8
1048576 872500102 1201806 1048576 848957 379345 799449 236354 8880588 104857 1554767 835479 1332038 1068314 8880588 10485 3165398 1834712 2443764 2140726 8880588 1048 8458289 632268 8560898 4523645 8880588 1024 3.8
1048576 868131729 1207853 1048576 844476 377734 795272 254658 8826406 104857 1541382 837620 1322000 1062322 8826406 10485 3166808 1841887 2490712 2104217 8826406 1048 8480207 621489 8601103 4633150 8826406 1024 3.8
1048576 870980148 1203903 1048576 847213 374059 797937 246913 8853788 104857 1549836 810255 1362304 1072855 8853788 10485 3038686 1857868 2329550 2070718 8853788 1048 8445911 651464 8525873 4375369 8853788 1024 3.8
1048576 877317932 1195206 1048576 853644 371012 806619 251056 8829476 104857 1533765 810469 1332476 1078435 8829476 10485 3002598 1874428 2287716 2052801 8829476 1048 8458981 628972 8610361 4540306 8829476 1024 3.8
1048576 907522000 1155427 1048576 882923 408616 814943 258900 8913354 104857 1725085 805970 1540927 1183492 8913354 10485 3240372 1796098 2562952 2254828 8913354 1048 8434910 627417 8523145 4523854 8913354 1024 3.8


==> img/plots/frequency/bench_pre_01_results_0_8GHzBase.dat <==
1048576 4081949149 256881 1048576 3975385 612329 3852821 1166120 9473474 104857 5410883 1093683 5381141 3997550 9473474 10485 7343346 644106 7168844 6923710 9473474 1048 9208571 308366 9244940 7490985 9473474 1024	
1048576 4063119259 258071 1048576 3957170 583913 3827640 428510 8126635 104857 5370304 957987 5370880 4105242 8126635 10485 7066841 188406 7027103 6821445 8126635 1048 7470975 171997 7427623 7314800 8126635 1024	
1048576 4076804065 257205 1048576 3970420 566279 3853323 303071 7452443 104857 5363961 911801 5383555 3977337 7452443 10485 6856459 228847 6786890 6558889 7452443 1048 7292126 50724 7281902 7218392 7452443 1024	
1048576 4095961410 256002 1048576 3988957 578994 3874870 432264 7509457 104857 5414042 894352 5379782 4005778 7509457 10485 6971584 202541 6956008 6679638 7509457 1048 7343510 79285 7349577 7257324 7509457 1024	
1048576 4038499144 259644 1048576 3933187 592682 3817518 424969 7426320 104857 5336318 1013639 5275429 3953763 7426320 10485 7020475 157680 7012196 6748731 7426320 1048 7300467 45391 7298886 7242905 7426320 1024	
1048576 4059976902 258271 1048576 3953999 578325 3835785 265108 7439646 104857 5327012 1025911 5229744 3952176 7439646 10485 6947798 158043 6910061 6731167 7439646 1048 7247347 51928 7236617 7184670 7439646 1024	
1048576 4072838451 257455 1048576 3966613 591747 3851493 1679691 7507587 104857 5366872 1021889 5326876 3983241 7507587 10485 7049453 167211 7023008 6808536 7507587 1048 7378634 64854 7369539 7293837 7507587 1024	
1048576 4034944295 259873 1048576 3929839 567939 3812423 458701 7385057 104857 5286789 997970 5251724 3895419 7385057 10485 6911616 161836 6871022 6688119 7385057 1048 7232196 40563 7219206 7186104 7385057 1024	
1048576 4069137831 257689 1048576 3962914 594880 3843673 415389 8634081 104857 5391043 987049 5321635 3977984 8634081 10485 7007117 264302 6967804 6730579 8634081 1048 7559980 369127 7358567 7268599 8634081 1024	
1048576 4069364727 257675 1048576 3963228 591610 3838543 461756 8226676 104857 5406128 941587 5437803 3992171 8226676 10485 7085956 225865 7066559 6732592 8226676 1048 7535906 241502 7455529 7340854 8226676 1024	


==> img/plots/frequency/bench_pre_01_results_1_2GHzBase.dat <==
1048576 2735839754 383273 1048576 2663896 511547 2565092 847690 9149272 104857 3928627 702285 3815487 3146472 9149272 10485 5284868 1288752 4761492 4499260 9149272 1048 8905145 385675 9020070 6802851 9149272 1024	
1048576 2705837293 387523 1048576 2634662 507295 2534725 303830 7049835 104857 3923626 577162 3862876 3095877 7049835 10485 4995135 502026 4822446 4637259 7049835 1048 6319968 437825 6219938 5654907 7049835 1024	
1048576 2709937515 386937 1048576 2638903 464509 2546881 307231 6364993 104857 3842583 468087 3774877 3143700 6364993 10485 4739197 338517 4621239 4456271 6364993 1048 5595772 322135 5554813 5141131 6364993 1024	
1048576 2702362759 388021 1048576 2631144 463742 2541767 303202 6451817 104857 3825745 539535 3801241 3002202 6451817 10485 4804391 342617 4682644 4541000 6451817 1048 5697968 367624 5608857 5199405 6451817 1024	
1048576 2718029317 385785 1048576 2646529 478874 2549943 449888 6196659 104857 3883264 499096 3848401 3102312 6196659 10485 4748187 201391 4696384 4562163 6196659 1048 5220294 287849 5112648 4921368 6196659 1024	
1048576 2711935393 386652 1048576 2640738 465888 2544710 284155 6067195 104857 3829638 409483 3753353 3256067 6067195 10485 4649649 282282 4543110 4409710 6067195 1048 5358762 283009 5330610 4965603 6067195 1024	
1048576 2701246027 388182 1048576 2630353 474485 2535467 215455 7051486 104857 3842434 524122 3786489 3076513 7051486 10485 4818582 428720 4654883 4493629 7051486 1048 5895768 489511 5824251 5339468 7051486 1024	
1048576 2742084352 382401 1048576 2670349 486587 2559490 844828 6224677 104857 3905080 542250 3889929 3078645 6224677 10485 4828717 295530 4735180 4603051 6224677 1048 5600368 282239 5558294 5243853 6224677 1024	
1048576 2692071145 389505 1048576 2621254 448646 2527338 978137 5774106 104857 3783061 424118 3712804 3142964 5774106 10485 4631903 252326 4554225 4388112 5774106 1048 5253579 235305 5227669 4906485 5774106 1024	
1048576 2712315142 386598 1048576 2641142 488383 2547695 329159 5992982 104857 3895800 530411 3835893 3087829 5992982 10485 4865919 306847 4761120 4597683 5992982 1048 5644348 192041 5630652 5390812 5992982 1024	


==> img/plots/frequency/bench_pre_01_results_1_6GHzBase.dat <==
1048576 2055776849 510063 1048576 2001724 479134 1897425 525171 9073429 104857 3067580 662798 2937368 2649033 9073429 10485 4215980 1615951 3585630 3356061 9073429 1048 8898818 505569 9025768 5846216 9073429 1024	
1048576 2064684939 507862 1048576 2010300 454439 1908090 394975 5401749 104857 3088324 313983 3027484 2693861 5401749 10485 3750629 322727 3615501 3477736 5401749 1048 4541837 262106 4489249 4168828 5401749 1024	
1048576 2056876192 509790 1048576 2002838 477568 1901111 575246 8166794 104857 3110800 581464 3004629 2658276 8166794 10485 4217447 1257358 3660790 3452189 8166794 1048 7746077 528852 8112775 5383761 8166794 1024	
1048576 2045269587 512683 1048576 1991437 442639 1892378 485959 5692233 104857 3040686 381581 2975251 2647508 5692233 10485 3840046 638151 3538208 3390880 5692233 1048 5489568 266820 5643526 4992312 5692233 1024	
1048576 2051994894 511003 1048576 1998112 475592 1890510 501537 8564328 104857 3082503 618977 2959389 2663840 8564328 10485 4214425 1431799 3675690 3419767 8564328 1048 8374665 493917 8502886 5265276 8564328 1024	
1048576 2061913782 508545 1048576 2007659 487198 1907020 453144 9017387 104857 3122557 671373 2992217 2640659 9017387 10485 4364359 1530245 3778622 3468775 9017387 1048 8747626 537046 8969223 5704780 9017387 1024	
1048576 2068551926 506913 1048576 2013992 488129 1903348 667513 9088179 104857 3117617 678557 2983039 2656858 9088179 10485 4373714 1555306 3732869 3448760 9088179 1048 8800352 551216 9039544 5773716 9088179 1024	
1048576 2038560067 514370 1048576 1984905 447010 1886129 692602 5499580 104857 3038625 337423 2974472 2663753 5499580 10485 3747856 474651 3521005 3394942 5499580 1048 4917322 222450 4807490 4724089 5499580 1024	
1048576 2054562871 510364 1048576 2000323 479751 1899038 554765 7366119 104857 3116977 506879 3016829 2689916 7366119 10485 4088882 1062253 3655512 3466611 7366119 1048 7110391 368874 7312696 5489394 7366119 1024	
1048576 2047047366 512238 1048576 1993279 460500 1891821 555411 5413762 104857 3093393 354783 3022382 2679680 5413762 10485 3869664 443643 3650790 3464245 5413762 1048 4887042 253297 4904120 4506381 5413762 1024	


==> img/plots/frequency/bench_pre_01_results_2GHzBase.dat <==
1048576 1675851391 625697 1048576 1631422 477644 1575527 423931 8835098 104857 2511669 703674 2345292 2166274 8835098 10485 3805243 1687166 3127550 2850847 8835098 1048 8604293 494924 8787517 5741040 8835098 1024	
1048576 1675980829 625649 1048576 1631616 410727 1585436 417970 5860365 104857 2423996 334144 2330935 2171413 5860365 10485 3160109 598875 2941629 2695324 5860365 1048 4740661 522738 4703689 3813366 5860365 1024	
1048576 1680943141 623802 1048576 1636572 483422 1574595 465480 8971744 104857 2538272 706451 2377022 2188987 8971744 10485 3843400 1688116 3163849 2866186 8971744 1048 8618373 436832 8769663 6130435 8971744 1024	
1048576 1680826872 623845 1048576 1636121 426097 1586498 374487 5794980 104857 2455055 362445 2336606 2167967 5794980 10485 3290797 549822 3124635 2853121 5794980 1048 4713635 585998 4882055 3786615 5794980 1024	
1048576 1670112023 627847 1048576 1625308 417090 1594092 324383 6157143 104857 2419539 357095 2318350 2151796 6157143 10485 3204821 623204 2976745 2762289 6157143 1048 4847798 667756 4819687 3640939 6157143 1024	
1048576 1678406481 624744 1048576 1633916 443925 1591988 430273 5863639 104857 2497251 479900 2365139 2167395 5863639 10485 3553050 888674 3174448 2883158 5863639 1048 5728460 188429 5822081 5322356 5863639 1024	
1048576 1680618932 623922 1048576 1636125 461316 1586558 432948 7318838 104857 2509312 610522 2338257 2151175 7318838 10485 3793032 1255179 3241615 2941688 7318838 1048 7103817 309322 7272350 6373301 7318838 1024	
1048576 1677783762 624976 1048576 1633225 460203 1585125 496869 7314219 104857 2497065 587972 2341413 2164179 7314219 10485 3722253 1241268 3192502 2889810 7314219 1048 6989609 254114 7069836 6176057 7314219 1024	
1048576 1685586827 622083 1048576 1640459 474803 1597988 228021 8393146 104857 2537706 664454 2367572 2168967 8393146 10485 3869574 1456880 3293952 2959500 8393146 1048 7965803 400377 8043666 5860902 8393146 1024	
1048576 1672496770 626952 1048576 1628334 443950 1571208 370149 5455305 104857 2489703 438739 2344539 2169098 5455305 10485 3517434 665294 3233868 2960963 5455305 1048 5077060 111019 5024151 4948918 5455305 1024	


==> img/plots/frequency/bench_pre_01_results_2_4GHzBase.dat <==
1048576 1441590894 727374 1048576 1403209 424322 1356721 367602 9144624 104857 2189541 746262 2019967 1817060 9144624 10485 3498509 1830157 2755983 2532446 9144624 1048 8701578 570746 8611886 5615513 9144624 1024	
1048576 1429742139 733402 1048576 1391932 413289 1354752 413147 8735864 104857 2148218 712196 1976276 1799750 8735864 10485 3486914 1678172 2739300 2477621 8735864 1048 8068948 435396 8003657 6025762 8735864 1024	
1048576 1456424015 719966 1048576 1417363 422290 1379524 418034 9317408 104857 2185533 735051 2011656 1843316 9317408 10485 3488685 1807659 2752631 2514138 9317408 1048 8639970 536351 8603599 5817095 9317408 1024	
1048576 1424824732 735933 1048576 1386829 417665 1347137 382135 8866546 104857 2147468 736714 1980801 1802592 8866546 10485 3445655 1815233 2712035 2468604 8866546 1048 8605977 489587 8824035 5730112 8866546 1024	
1048576 1432507259 731986 1048576 1394382 424116 1350299 439913 8967783 104857 2177454 742147 2003537 1822125 8967783 10485 3535225 1788725 2817218 2510396 8967783 1048 8586571 515590 8576511 5692997 8967783 1024	
1048576 1421087739 737868 1048576 1383456 424205 1338974 412310 8973161 104857 2161265 759258 1983782 1791731 8973161 10485 3533820 1833418 2810135 2526178 8973161 1048 8744228 578280 8935039 5333653 8973161 1024	
1048576 1417632653 739666 1048576 1379970 361225 1340244 373756 5701884 104857 2097415 440604 1974031 1787059 5701884 10485 3019594 856146 2647986 2451114 5701884 1048 5069365 339826 4788092 4754779 5701884 1024	
1048576 1429374804 733590 1048576 1391181 429612 1343357 325635 9506604 104857 2182218 747305 2005187 1824496 9506604 10485 3575933 1776552 2892583 2526741 9506604 1048 8605761 545581 8600764 5583161 9506604 1024	
1048576 1421610040 737597 1048576 1384073 403127 1345379 313291 8379262 104857 2135080 675507 1964836 1787633 8379262 10485 3402547 1578484 2753344 2480229 8379262 1048 7861355 535731 7722033 5232390 8379262 1024	
1048576 1431943838 732274 1048576 1393876 408109 1353081 442184 7970801 104857 2154767 662984 1985023 1813168 7970801 10485 3414068 1534742 2729736 2507305 7970801 1048 7623795 400108 7643063 5525797 7970801 1024	


==> img/plots/frequency/bench_pre_01_results_2_8GHzBase.dat <==
1048576 1254462626 835876 1048576 1220630 411675 1168245 321474 9009652 104857 1997671 786941 1823622 1587187 9009652 10485 3436797 1881033 2645558 2373466 9009652 1048 8702909 500806 8974320 5878801 9009652 1024	
1048576 1254030916 836164 1048576 1220605 336585 1175852 301140 5900941 104857 1925431 410640 1812271 1593084 5900941 10485 2781634 741549 2540946 2309791 5900941 1048 4830880 651528 4932389 3399545 5900941 1024	
1048576 1250893227 838261 1048576 1217639 402650 1161756 400726 9068560 104857 1979384 756303 1812424 1595038 9068560 10485 3327427 1838691 2580559 2337361 9068560 1048 8536815 527571 8532468 5531825 9068560 1024	
1048576 1251754660 837684 1048576 1218435 377025 1172874 445781 7970688 104857 1931061 672589 1772553 1580339 7970688 10485 3159586 1602999 2476886 2275802 7970688 1048 7584901 361419 7678823 5800843 7970688 1024	
1048576 1246458434 841244 1048576 1213234 403572 1163533 348854 8945608 104857 1967144 762879 1793254 1588247 8945608 10485 3329705 1851199 2548025 2346606 8945608 1048 8558369 450248 8736721 5953923 8945608 1024	
1048576 1255085942 835461 1048576 1221845 411868 1166873 332859 9107767 104857 1991701 780707 1817444 1606064 9107767 10485 3401153 1889236 2596334 2361681 9107767 1048 8697946 555943 8528138 5762086 9107767 1024	
1048576 1255578387 835133 1048576 1222333 400808 1173220 339319 9047686 104857 1965497 771146 1788536 1578182 9047686 10485 3352508 1861520 2583378 2350730 9047686 1048 8625641 594012 8529954 5283545 9047686 1024	
1048576 1272390391 824099 1048576 1238639 377949 1186678 361760 7035198 104857 1985774 607095 1834025 1617354 7035198 10485 3183509 1327313 2588929 2353697 7035198 1048 6656646 325437 6486610 6100439 7035198 1024	
1048576 1247821887 840325 1048576 1214733 366632 1165700 388299 6746654 104857 1942512 591975 1797765 1585290 6746654 10485 3109246 1298254 2559475 2312144 6746654 1048 6520703 233208 6710182 5956467 6746654 1024	
1048576 1249626238 839111 1048576 1216522 392071 1171705 401483 8824119 104857 1932502 752562 1771885 1578948 8824119 10485 3236503 1872817 2452095 2239045 8824119 1048 8521803 484057 8614840 5657961 8824119 1024	


==> img/plots/frequency/bench_pre_01_results_3_2GHzBase.dat <==
1048576 1108500388 945941 1048576 1078735 389807 1034270 332744 8872331 104857 1774045 778798 1555367 1411377 8872331 10485 3188744 1859441 2472477 2215445 8872331 1048 8590095 639861 8839219 4646916 8872331 1024	
1048576 1097524482 955401 1048576 1067877 385534 1010145 307096 9256412 104857 1747481 772435 1540350 1411567 9256412 10485 3156492 1858312 2459002 2186922 9256412 1048 8558534 645298 8688716 4761852 9256412 1024	
1048576 1091850631 960365 1048576 1062263 386049 1019543 324338 9196820 104857 1732766 789079 1507097 1389977 9196820 10485 3205140 1856517 2522000 2238047 9196820 1048 8594005 649103 8672136 4709764 9196820 1024	
1048576 1121298563 935144 1048576 1091179 387178 1038427 338184 8092708 104857 1815281 709878 1605351 1442596 8092708 10485 3184703 1588214 2572084 2318659 8092708 1048 7786125 539158 7931757 4496544 8092708 1024	
1048576 1121867633 934669 1048576 1091572 398631 1038749 302329 8869092 104857 1807690 774872 1588949 1442101 8869092 10485 3255016 1813781 2543754 2274871 8869092 1048 8511682 658379 8719636 4330521 8869092 1024	
1048576 1093683002 958756 1048576 1064234 371483 1028845 328307 8495637 104857 1712161 727806 1503843 1397720 8495637 10485 3063827 1726714 2426329 2172760 8495637 1048 8077908 559562 8116342 4693755 8495637 1024	
1048576 1099321071 953839 1048576 1069850 383017 1032517 339828 8381812 104857 1741135 759523 1503228 1404336 8381812 10485 3262861 1686014 2577322 2251582 8381812 1048 8094865 625491 8336425 4229732 8381812 1024	
1048576 1098356808 954677 1048576 1068771 376455 1038566 333014 9134802 104857 1718844 764326 1508630 1390027 9134802 10485 3106959 1842368 2438078 2166080 9134802 1048 8491986 686097 8588653 4329947 9134802 1024	
1048576 1110573337 944175 1048576 1080827 400940 1026982 335227 9155801 104857 1806042 783792 1592827 1425580 9155801 10485 3255385 1836394 2529163 2258108 9155801 1048 8554385 632231 8634069 4862912 9155801 1024	
1048576 1097090959 955778 1048576 1067517 355384 1032419 326920 7629438 104857 1702184 661921 1504625 1399618 7629438 10485 2991097 1504424 2439399 2122638 7629438 1048 7333450 494069 7516734 4350786 7629438 1024	


==> img/plots/frequency/bench_pre_01_results_3_6GHzBase.dat <==
1048576 986765596 1062639 1048576 960230 383177 922343 300619 8959089 104857 1633831 828236 1393560 1220409 8959089 10485 3225717 1877730 2417134 2144725 8959089 1048 8565738 637458 8643911 4679572 8959089 1024	
1048576 1010407771 1037775 1048576 983329 335779 938654 288260 4773338 104857 1699766 494339 1544757 1280011 4773338 10485 2813927 663456 2549736 2249399 4773338 1048 4451526 173869 4441736 4158914 4773338 1024	
1048576 986134657 1063319 1048576 959696 363757 928397 285684 8618519 104857 1592196 780187 1360564 1215223 8618519 10485 3061309 1797139 2404962 2088925 8618519 1048 8282638 616556 8323251 4445596 8618519 1024	
1048576 1008393386 1039848 1048576 981599 401125 934243 324247 8986727 104857 1744419 812541 1543788 1268425 8986727 10485 3328950 1786967 2681658 2274116 8986727 1048 8476575 595722 8608979 4852067 8986727 1024	
1048576 1011336272 1036822 1048576 984281 392020 937149 285516 8802376 104857 1723328 796044 1531359 1274041 8802376 10485 3207098 1819761 2504435 2242570 8802376 1048 8481952 620748 8582119 4629733 8802376 1024	
1048576 1009866482 1038331 1048576 982885 396303 935907 273368 8943891 104857 1728567 810391 1516797 1264713 8943891 10485 3288915 1799471 2600747 2290855 8943891 1048 8468494 623890 8592650 4608875 8943891 1024	
1048576 985048856 1064491 1048576 958423 371712 923322 307768 8982655 104857 1604664 795497 1376950 1223982 8982655 10485 3093907 1845548 2436550 2105669 8982655 1048 8462959 635413 8614279 4546126 8982655 1024	
1048576 1009894707 1038302 1048576 982775 391039 943510 285253 8862944 104857 1714622 805812 1506898 1254725 8862944 10485 3239201 1810122 2541282 2269567 8862944 1048 8486135 614781 8592255 4727407 8862944 1024	
1048576 1027420900 1020590 1048576 999839 389384 949649 284195 8961116 104857 1716785 787001 1515124 1306399 8961116 10485 3152862 1851240 2474800 2192444 8961116 1048 8545217 655731 8544053 4579818 8961116 1024	
1048576 985220431 1064305 1048576 958765 370789 927205 322211 8779341 104857 1608615 796333 1358944 1210207 8779341 10485 3091049 1828342 2407243 2182416 8779341 1048 8436538 645696 8503431 4402515 8779341 1024	


==> img/plots/frequency/bench_pre_01_results_3_8GHzBase.dat <==
1048576 870921291 1203984 1048576 847273 379448 803086 287860 9273355 104857 1534064 852786 1327700 1059317 9273355 10485 3069139 1998685 2343626 2064673 9273355 1048 8908342 704431 8980064 4433015 9273355 1024	
1048576 859030436 1220650 1048576 835705 287590 795111 272010 4397388 104857 1464540 451108 1310388 1049228 4397388 10485 2468929 440130 2310615 2094128 4397388 1048 3496782 565992 3222925 2868791 4397388 1024	
1048576 869351185 1206159 1048576 845729 375004 796073 262632 8811208 104857 1547637 818468 1356545 1063525 8811208 10485 3075531 1855625 2416643 2098466 8811208 1048 8469056 631682 8578261 4542731 8811208 1024	
1048576 893204800 1173948 1048576 869129 394205 805962 267291 8833910 104857 1665614 796503 1493902 1143024 8833910 10485 3106116 1829638 2403018 2206018 8833910 1048 8443957 652947 8607125 4386739 8833910 1024	
1048576 870517122 1204543 1048576 846862 378515 797636 239029 8789116 104857 1554121 830713 1348229 1057153 8789116 10485 3119540 1847903 2413246 2124585 8789116 1048 8471847 637310 8533376 4484262 8789116 1024	
1048576 872500102 1201806 1048576 848957 379345 799449 236354 8880588 104857 1554767 835479 1332038 1068314 8880588 10485 3165398 1834712 2443764 2140726 8880588 1048 8458289 632268 8560898 4523645 8880588 1024	
1048576 868131729 1207853 1048576 844476 377734 795272 254658 8826406 104857 1541382 837620 1322000 1062322 8826406 10485 3166808 1841887 2490712 2104217 8826406 1048 8480207 621489 8601103 4633150 8826406 1024	
1048576 870980148 1203903 1048576 847213 374059 797937 246913 8853788 104857 1549836 810255 1362304 1072855 8853788 10485 3038686 1857868 2329550 2070718 8853788 1048 8445911 651464 8525873 4375369 8853788 1024	
1048576 877317932 1195206 1048576 853644 371012 806619 251056 8829476 104857 1533765 810469 1332476 1078435 8829476 10485 3002598 1874428 2287716 2052801 8829476 1048 8458981 628972 8610361 4540306 8829476 1024	
1048576 907522000 1155427 1048576 882923 408616 814943 258900 8913354 104857 1725085 805970 1540927 1183492 8913354 10485 3240372 1796098 2562952 2254828 8913354 1048 8434910 627417 8523145 4523854 8913354 1024	


==> img/plots/qdIops/bench_pre_01_results.dat <==
1048576 9814486377 106839 1048576 9237 8257 9068 8657 8067170 104857 10722 26065 9298 9217 8067170 10485 23185 81377 17884 10189 8067170 1048 85487 247014 81765 66987 8067170 1	
1048576 9824604268 106729 1048576 9245 8181 9088 8045 8078419 104857 10593 25831 9348 9258 8078419 10485 21379 80896 17784 10340 8078419 1048 81711 247373 70634 65834 8078419 1	
1048576 9817126742 106810 1048576 9239 8201 9097 7444 8064203 104857 10585 25897 9317 9217 8064203 10485 21622 81067 17653 10250 8064203 1048 84542 247204 71074 66446 8064203 1	
1048576 9800995418 106986 1048576 9227 8186 9078 2144 8070896 104857 10552 25850 9328 9187 8070896 10485 21405 80946 16922 10119 8070896 1048 82678 247197 70994 66436 8070896 1	
1048576 9803386578 106960 1048576 9229 8216 9087 8256 8076046 104857 10577 25945 9348 9187 8076046 10485 21565 81230 16872 10139 8076046 1048 84890 247610 71004 66516 8076046 1	
1048576 9816728370 106815 1048576 9238 8290 9097 8095 8181826 104857 10565 26179 9337 9197 8181826 10485 21401 81998 17714 10259 8181826 1048 82959 250680 70964 66406 8181826 1	
1048576 9815300327 106830 1048576 9237 8184 9088 8196 8077709 104857 10547 25846 9298 9217 8077709 10485 21369 80937 17693 10239 8077709 1048 82268 247349 70984 66436 8077709 1	
1048576 9775938073 107260 1048576 9203 8437 9067 170 8297835 104857 10528 26645 9297 9157 8297835 10485 21480 83471 11572 10049 8297835 1048 85725 254672 71065 66405 8297835 1	
1048576 9842552326 106534 1048576 9262 8217 9107 8115 8070354 104857 10653 25943 9417 9287 8070354 10485 21719 81211 17673 10159 8070354 1048 85407 247438 71035 66446 8070354 1	
1048576 9831342061 106656 1048576 9253 8189 9098 7644 8086626 104857 10599 25859 9388 9267 8086626 10485 21340 80992 17684 10240 8086626 1048 82130 247617 71004 66405 8086626 1	
1048576 5804951195 180634 1048576 10949 14424 10180 7925 8283017 104857 20183 44538 10630 10460 8283017 10485 90715 117709 83167 67167 8283017 1048 169526 361167 115398 114847 8283017 2	
1048576 5829413423 179876 1048576 10995 14009 10230 8105 8091445 104857 19446 43379 10610 10460 8091445 10485 90120 114796 83548 60384 8091445 1048 162329 352845 115388 114848 8091445 2	
1048576 5801366945 180746 1048576 10941 13952 10229 190 8090062 104857 19324 43206 10600 10460 8090062 10485 89202 114739 82857 58441 8090062 1048 164817 351889 115408 114837 8090062 2	
1048576 5802058101 180724 1048576 10942 13767 10240 181 8155736 104857 18431 42801 10590 10450 8155736 10485 82053 117396 80562 20158 8155736 1048 162120 354635 115338 114827 8155736 2	
1048576 5856563543 179042 1048576 11050 14585 10219 8406 8313033 104857 20495 45017 10610 10470 8313033 10485 93284 117891 83829 67608 8313033 1048 171361 361497 120147 114877 8313033 2	
1048576 5807491787 180555 1048576 10955 14152 10189 8666 8112614 104857 19939 43715 10620 10500 8112614 10485 90861 114910 83669 67407 8112614 1048 165098 353256 115448 114807 8112614 2	
1048576 5809711244 180486 1048576 10960 14108 10219 8586 8139505 104857 19556 43665 10610 10470 8139505 10485 89620 115926 82697 66456 8139505 1048 169207 355080 115569 114837 8139505 2	
1048576 5790146989 181096 1048576 10922 13932 10229 3777 8215018 104857 18958 43215 10590 10469 8215018 10485 86402 116516 82096 21331 8215018 1048 163124 356664 117212 114848 8215018 2	
1048576 5846852583 179340 1048576 11028 14935 10130 8376 8453970 104857 21275 45957 10510 10379 8453970 10485 93401 120093 83808 68239 8453970 1048 173815 368198 117652 114887 8453970 2	
1048576 5884794816 178183 1048576 11101 14925 10129 7985 8135258 104857 21908 45783 10480 10350 8135258 10485 97699 116273 85862 71064 8135258 1048 177679 355811 120598 114897 8135258 2	
1048576 6511558330 161033 1048576 24742 40654 11352 8546 8122022 104857 123375 67812 116580 73679 8122022 10485 223816 165697 202874 178027 8122022 1048 386505 489738 323893 273256 8122022 4	
1048576 6420456277 163317 1048576 24394 39923 11411 5270 8135998 104857 121310 67049 114937 72958 8135998 10485 220682 164383 198366 176954 8135998 1048 374989 487981 317922 274829 8135998 4	
1048576 6475884124 161920 1048576 24609 40263 11361 8536 8145597 104857 122413 66991 116500 73459 8145597 10485 219921 165257 192284 177465 8145597 1048 377700 490057 318983 272776 8145597 4	
1048576 6542644274 160267 1048576 24855 40645 11421 8486 8229896 104857 123622 67454 116611 74090 8229896 10485 222330 165709 201982 177847 8229896 1048 374546 493566 317691 271584 8229896 4	
1048576 6370410898 164600 1048576 24204 39817 11362 8516 8155486 104857 121083 66960 114787 72648 8155486 10485 219262 164419 194197 175943 8155486 1048 373293 488134 317971 273828 8155486 4	
1048576 6519896868 160827 1048576 24772 40411 11452 8596 8132842 104857 123127 66906 116561 74160 8132842 10485 220101 165281 191632 177005 8132842 1048 382160 488252 321408 276843 8132842 4	
1048576 6482182823 161762 1048576 24629 40288 11371 8506 8130037 104857 122854 66610 116591 73599 8130037 10485 220249 163775 197143 177316 8130037 1048 373776 486262 319584 274570 8130037 4	
1048576 6510429779 161060 1048576 24735 40482 11431 8516 8134997 104857 123349 67107 116680 73429 8134997 10485 220056 165288 192705 177436 8134997 1048 378732 489787 318102 271444 8134997 4	
1048576 6501124468 161291 1048576 24702 40821 11422 8536 8512971 104857 123190 69413 116591 73539 8512971 10485 222437 173291 198315 177516 8512971 1048 389591 513798 323693 272996 8512971 4	
1048576 6381965217 164302 1048576 24270 39792 11412 8456 8147370 104857 120731 67281 113394 72477 8147370 10485 218975 165797 185140 176935 8147370 1048 383258 489128 323852 277826 8147370 4	
1048576 3430798656 305636 1048576 25891 40502 19186 3257 8161356 104857 107023 94369 88267 37090 8161356 10485 253709 233215 225356 183036 8161356 1048 497629 682216 398734 337599 8161356 8	
1048576 3485405561 300847 1048576 26303 41105 19216 8045 8183679 104857 110393 93993 91603 41939 8183679 10485 257296 231748 233752 185741 8183679 1048 485668 682835 392372 342178 8183679 8	
1048576 3481169017 301213 1048576 26273 41392 19227 8536 8167909 104857 110365 95277 91002 40246 8167909 10485 261066 233334 234975 186633 8167909 1048 506403 681244 416188 346555 8167909 8	
1048576 3463821876 302722 1048576 26148 41091 19136 8166 8190562 104857 109544 94652 90191 40807 8190562 10485 258498 232941 233502 185260 8190562 1048 496096 682793 406519 345834 8190562 8	
1048576 3442094361 304633 1048576 25979 40185 19187 8546 8140346 104857 107456 92613 89469 39896 8140346 10485 249599 230505 220668 182916 8140346 1048 475904 680589 380831 322419 8140346 8	
1048576 3417104413 306860 1048576 25792 41297 18996 2034 8484638 104857 107347 97361 88387 37922 8484638 10485 256796 243967 227691 182726 8484638 1048 518335 710922 407310 342558 8484638 8	
1048576 3419419722 306653 1048576 25806 40202 19116 8466 8157389 104857 106746 93265 88377 37090 8157389 10485 250701 230402 227791 183286 8157389 1048 470768 682498 377354 322931 8157389 8	
1048576 3486464081 300756 1048576 26321 41666 19046 8025 8264041 104857 111865 94985 93798 43052 8264041 10485 256747 237104 233422 185811 8264041 1048 503016 695581 391650 330204 8264041 8	
1048576 3450756533 303868 1048576 26046 41052 19226 8486 8496030 104857 108279 95633 89951 39514 8496030 10485 252296 240665 223443 182956 8496030 1048 486896 711106 393163 329914 8496030 8	
1048576 3487582196 300659 1048576 26338 41454 19296 8486 8499937 104857 110198 95726 91634 42270 8499937 10485 255813 239970 233351 185470 8499937 1048 486397 710794 388475 331127 8499937 8	
1048576 2747131582 381698 1048576 41455 56131 27813 8637 8227171 104857 154021 123390 132841 93637 8227171 10485 325453 332278 270020 220176 8227171 1048 730799 945413 573014 463096 8227171 16	
1048576 2745316850 381950 1048576 41433 56941 27673 8716 8589566 104857 154667 126349 133552 93767 8589566 10485 324803 343679 269560 221809 8589566 1048 722346 989557 557825 457024 8589566 16	
1048576 2748122556 381560 1048576 41465 55614 27682 8746 8187386 104857 153921 121070 133142 93838 8187386 10485 319761 326862 270161 220668 8187386 1048 691428 943917 524081 435764 8187386 16	
1048576 2803859508 373975 1048576 42279 56898 27061 8826 8165364 104857 159150 120984 139253 98306 8165364 10485 328764 324290 280872 226389 8165364 1048 690905 937409 533449 456564 8165364 16	
1048576 2772006380 378273 1048576 41844 56224 28954 8536 8212323 104857 154688 123535 133272 93968 8212323 10485 329010 330865 273067 221840 8212323 1048 730555 940884 581369 477754 8212323 16	
1048576 2745899621 381869 1048576 41435 55967 27562 8747 8178980 104857 155082 121585 133523 93587 8178980 10485 326802 324896 277545 223192 8178980 1048 687044 939299 543969 453658 8178980 16	
1048576 2780719299 377088 1048576 41980 57051 27482 8737 8173780 104857 158341 122899 137180 95681 8173780 10485 333747 327096 281963 227059 8173780 1048 718350 935990 576530 464859 8173780 16	
1048576 2760169621 379895 1048576 41664 56956 27602 8646 8508934 104857 155761 125149 135616 94669 8508934 10485 324318 339902 267506 224063 8508934 1048 717890 978577 555080 458367 8508934 16	
1048576 2743977124 382137 1048576 41405 55763 27622 8737 8149525 104857 154433 121171 134434 93968 8149525 10485 320783 326838 266915 219936 8149525 1048 699351 939294 526866 451694 8149525 16	
1048576 2730320554 384048 1048576 41208 55809 27442 8776 8147731 104857 153928 122048 132511 92044 8147731 10485 326954 325760 276784 223673 8147731 1048 702535 937031 538609 445583 8147731 16	
1048576 2316962550 452564 1048576 70066 83210 43122 9007 8382665 104857 230722 170148 201050 160765 8382665 10485 472090 464269 392122 305929 8382665 1048 1049576 1309906 769716 671861 8382665 32	
1048576 2325268660 450948 1048576 70297 84074 43422 9177 8200710 104857 232736 172917 201662 159992 8200710 10485 490768 464286 399035 301651 8200710 1048 1121309 1270250 833857 726484 8200710 32	
1048576 2333052172 449443 1048576 70552 83165 43231 9147 8174591 104857 232506 167702 202112 161666 8174591 10485 478317 452494 405006 306590 8174591 1048 1044669 1271349 797048 666580 8174591 32	
1048576 2330481039 449939 1048576 70477 84795 43242 9177 8183198 104857 234780 174371 201902 160544 8183198 10485 504196 461981 417690 315186 8183198 1048 1141380 1259288 890164 736353 8183198 32	
1048576 2324555200 451086 1048576 70308 84797 43002 9128 8188387 104857 234506 174479 201962 160373 8188387 10485 504713 462628 416718 301891 8188387 1048 1123280 1261308 865207 765047 8188387 32	
1048576 2318025079 452357 1048576 70111 83986 42661 8887 8033695 104857 232908 171180 201731 160153 8033695 10485 491727 457211 409004 306550 8033695 1048 1139438 1237792 862451 735060 8033695 32	
1048576 2325848716 450835 1048576 70340 83887 43162 9238 8179060 104857 233539 170890 202133 160293 8179060 10485 491419 456485 416768 310678 8179060 1048 1080025 1269523 815723 690857 8179060 32	
1048576 2313349997 453271 1048576 69964 82883 43041 9107 8155706 104857 231519 167573 201541 160954 8155706 10485 474951 453505 395478 303354 8155706 1048 1059175 1265617 794994 680186 8155706 32	
1048576 2312952675 453349 1048576 69948 83068 43132 9007 8188618 104857 230071 170379 200600 159813 8188618 10485 477337 462510 386421 296050 8188618 1048 1104843 1270942 839378 696527 8188618 32	
1048576 2316473023 452660 1048576 70064 84535 43061 8997 8231699 104857 233555 174255 200950 159231 8231699 10485 502439 462453 414464 307812 8231699 1048 1112916 1271965 841011 736373 8231699 32	
1048576 1938157129 541017 1048576 117418 120336 84780 10149 8244815 104857 343059 238052 294948 241857 8244815 10485 705914 628102 579166 451584 8244815 1048 1590845 1697225 1152970 1015320 8244815 64	
1048576 1937545191 541187 1048576 117405 123182 83778 10089 8214046 104857 351353 242263 295579 241327 8214046 10485 750567 615403 655159 479036 8214046 1048 1559636 1697695 1097667 997186 8214046 64	
1048576 1940549363 540350 1048576 117563 121451 84650 9648 8208014 104857 345811 241263 294727 240865 8208014 10485 722770 629801 606076 457615 8208014 1048 1649242 1684465 1150256 1000843 8208014 64	
1048576 1941632081 540048 1048576 117644 122981 84470 10199 8199799 104857 348242 245275 294226 241597 8199799 10485 743692 632576 618028 460440 8199799 1048 1684981 1670724 1206802 1067579 8199799 64	
1048576 1934191648 542126 1048576 117179 121374 84080 10269 8205410 104857 344931 241201 293154 241396 8205410 10485 724470 628662 604283 459389 8205410 1048 1638735 1682272 1145947 1028195 8205410 64	
1048576 1928983507 543589 1048576 116875 120090 84460 10129 8500247 104857 337814 240729 291361 240835 8500247 10485 681660 651570 541484 438819 8500247 1048 1617115 1761784 1099460 981797 8500247 64	
1048576 1928475476 543733 1048576 116833 118687 85001 10340 8215219 104857 339509 233457 292042 239654 8215219 10485 685205 621428 571220 449190 8215219 1048 1531527 1710048 1063903 916834 8215219 64	
1048576 1931415367 542905 1048576 117006 117506 84740 10180 8181254 104857 336618 229332 292844 240626 8181254 10485 662285 619850 542736 441265 8181254 1048 1504318 1709028 1023856 910342 8181254 64	
1048576 1940302296 540418 1048576 117542 122503 85000 10049 8206462 104857 346860 245517 294186 241466 8206462 10485 742833 634275 625383 450021 8206462 1048 1687032 1670139 1189039 1074373 8206462 64	
1048576 1931004860 543020 1048576 117000 119347 84309 10059 8174582 104857 340787 233815 293144 242058 8174582 10485 692228 620681 581330 443820 8174582 1048 1550619 1693177 1104319 960857 8174582 64	
1048576 1699162720 617113 1048576 206308 192699 163980 11702 8207905 104857 590478 370246 479938 388145 8207905 10485 1315380 807940 1163180 937222 8207905 1048 2612643 2088061 1839169 1621748 8207905 128	
1048576 1701619335 616222 1048576 206611 188169 165553 11041 8249223 104857 580969 356978 478495 388294 8249223 10485 1254765 807285 1111392 893650 8249223 1048 2473089 2154182 1654940 1502301 8249223 128	
1048576 1701883715 616126 1048576 206640 191703 164671 11933 8229605 104857 587011 368667 479226 389627 8229605 10485 1306518 814488 1140908 910072 8229605 1048 2630612 2086210 1855470 1700266 8229605 128	
1048576 1698938575 617194 1048576 206306 191645 162698 10640 8227712 104857 591862 361682 483846 391190 8227712 10485 1279266 806062 1135488 916583 8227712 1048 2519766 2126616 1723349 1574158 8227712 128	
1048576 1712374769 612351 1048576 207922 195635 163920 11462 8225979 104857 601066 372948 486460 391251 8225979 10485 1325633 806922 1166857 958924 8225979 1048 2625968 2090692 1841242 1629703 8225979 128	
1048576 1699707069 616915 1048576 206337 186479 166715 1904 8199088 104857 572491 358037 471342 387964 8199088 10485 1251851 818750 1087116 852142 8199088 1048 2586024 2091836 1811776 1643679 8199088 128	
1048576 1685894834 621969 1048576 204695 179642 165604 11331 8221770 104857 557449 337617 473646 385990 8221770 10485 1147410 820550 1000032 793661 8221770 1048 2410990 2165245 1603282 1458578 8221770 128	
1048576 1700801939 616518 1048576 206505 189620 165392 11962 8235056 104857 582162 362795 477744 390048 8235056 10485 1280270 815714 1114828 881037 8235056 1048 2553632 2118073 1745422 1615746 8235056 128	
1048576 1701742969 616177 1048576 206622 190815 164751 11482 8211832 104857 588746 362791 482092 388535 8211832 10485 1282638 805844 1137381 916804 8211832 1048 2547659 2113212 1736014 1570851 8211832 128	
1048576 1696622915 618037 1048576 206001 184071 166525 10770 8181394 104857 571103 345924 475419 388404 8181394 10485 1204928 805601 1066718 855177 8181394 1048 2434040 2141756 1635683 1452347 8181394 128	
1048576 1525565925 687335 1048576 370930 325732 268839 13255 8270703 104857 1136765 486650 1026552 732095 8270703 10485 2030786 1003312 1822307 1620645 8270703 1048 3820351 2503724 2395802 2247060 8270703 256	
1048576 1537215739 682126 1048576 373799 334528 269520 13906 8328623 104857 1162227 496649 1047451 740420 8328623 10485 2076874 1005921 1857683 1656633 8328623 1048 3899405 2482687 2477767 2319748 8328623 256	
1048576 1540042075 680874 1048576 374475 333538 270341 13144 8304186 104857 1163132 497401 1048353 735501 8304186 10485 2067471 1002928 1862242 1662324 8304186 1048 3859053 2506297 2474129 2220189 8304186 256	
1048576 1638378801 640008 1048576 398542 346733 289959 11482 8300890 104857 1212650 471657 1112774 810012 8300890 10485 2033152 1000911 1832607 1665471 8300890 1048 3778101 2545773 2332061 2184231 8300890 256	
1048576 1652936385 634371 1048576 402099 352613 289528 14097 8288949 104857 1232997 467702 1129897 836532 8288949 10485 2045528 999138 1829721 1677984 8288949 1048 3806427 2527479 2435777 2185423 8288949 256	
1048576 1596020453 656994 1048576 388160 345277 279489 14347 8291773 104857 1204714 491011 1095893 774966 8291773 10485 2090353 990545 1888001 1706508 8291773 1048 3805319 2523628 2376084 2256738 8291773 256	
1048576 1617524326 648259 1048576 393401 342037 285210 12032 8314596 104857 1193461 476106 1090633 798280 8314596 10485 2038561 1005570 1826364 1645192 8314596 1048 3802185 2543803 2337241 2223646 8314596 256	
1048576 1540595131 680630 1048576 374592 335942 268578 16000 8668676 104857 1162877 504192 1047340 746742 8668676 10485 2066305 1060151 1858535 1645292 8668676 1048 3939956 2671123 2405480 2230630 8668676 256	
1048576 1525469181 687379 1048576 370876 326323 270292 13135 8298396 104857 1138969 492629 1020591 723559 8298396 10485 2026630 1001460 1830262 1638770 8298396 1048 3769543 2547820 2379701 2172319 8298396 256	
1048576 1682850576 623095 1048576 409405 363224 293235 13435 8341037 104857 1258740 489429 1151328 850248 8341037 10485 2154323 1002394 1917868 1738849 8341037 1048 4016203 2436126 2705136 2436999 8341037 256	
1048576 929365179 1128271 1048576 451245 299182 395608 30487 8473797 104857 1019317 697216 753224 577092 8473797 10485 2371758 1368449 2015161 1775398 8473797 1048 5418039 2833011 2814022 2538681 8473797 512	
1048576 925392435 1133114 1048576 449336 291639 396831 21150 8452868 104857 989950 686180 738727 582191 8452868 10485 2337965 1380570 1982550 1723129 8452868 1048 5450238 2823998 3005925 2543190 8452868 512	
1048576 923208584 1135795 1048576 448318 291024 395589 22813 8508042 104857 989580 683494 746873 580498 8508042 10485 2334312 1373034 1985105 1738979 8508042 1048 5398558 2843719 2868556 2471444 8508042 512	
1048576 913812672 1147473 1048576 443754 293138 391090 30648 8531526 104857 985059 694320 726033 573916 8531526 10485 2374017 1372185 2023247 1740431 8531526 1048 5445094 2816609 2935492 2531629 8531526 512	
1048576 921856056 1137461 1048576 447680 292399 398544 24547 8580208 104857 968606 708649 711296 573334 8580208 10485 2417068 1412862 1967140 1677343 8580208 1048 5772141 2547914 3962705 2998251 8580208 512	
1048576 935945505 1120338 1048576 454593 301657 395928 20650 8457457 104857 1037764 689891 802187 590718 8457457 10485 2385497 1373032 2054897 1741173 8457457 1048 5485048 2787024 3139768 2618082 8457457 512	
1048576 884989846 1184845 1048576 429426 244977 392302 17914 8451085 104857 825704 612712 678253 566181 8451085 10485 1930019 1501694 1618271 1106933 8451085 1048 5400681 2865158 2840493 2411661 8451085 512	
1048576 947203729 1107022 1048576 459985 328808 395127 13445 8530545 104857 1102627 752555 811204 591248 8530545 10485 2671551 1314591 2370925 1971750 8530545 1048 5618297 2661421 3273542 2878464 8530545 512	
1048576 930705384 1126646 1048576 452021 304647 395188 22653 8525876 104857 1037212 702631 775537 582903 8525876 10485 2379512 1405271 1960268 1721396 8525876 1048 5760730 2554360 3842979 2755983 8525876 512	
1048576 866574565 1210023 1048576 420695 220419 392002 90000 8502271 104857 751991 562750 652875 554258 8502271 10485 1486781 1572027 1071697 957962 8502271 1048 5011846 3279472 1927316 1706278 8502271 512	
1048576 830513859 1262562 1048576 808114 315106 788501 269229 8797609 104857 1267918 766432 1099369 1011753 8797609 10485 2492650 2019308 1768145 1519554 8797609 1048 8423501 798508 8569609 3313478 8797609 1024	
1048576 829924164 1263460 1048576 807257 320263 783873 251626 8777542 104857 1294901 772361 1114639 1004911 8777542 10485 2574120 1984725 1865989 1640222 8777542 1048 8412627 794768 8488005 3358332 8777542 1024	
1048576 836577549 1253411 1048576 813716 336492 781479 219225 8788553 104857 1349955 802742 1129757 1019147 8788553 10485 2854194 1910926 2117986 1766992 8788553 1048 8413806 797250 8556835 3368942 8788553 1024	
1048576 846692100 1238438 1048576 823506 330813 793761 237770 8853506 104857 1339026 786997 1147039 1041049 8853506 10485 2725796 1963536 1985375 1692431 8853506 1048 8444244 755467 8528952 3723473 8853506 1024	
1048576 841479660 1246109 1048576 818763 330804 786738 271183 8841203 104857 1337836 788577 1126812 1031291 8841203 10485 2773033 1923210 2105042 1708071 8841203 1048 8414899 778108 8493686 3519537 8841203 1024	
1048576 837930767 1251387 1048576 814717 322196 792238 239864 9001576 104857 1304638 769091 1129196 1029176 9001576 10485 2556426 2001226 1831865 1610886 9001576 1048 8445530 830993 8669488 3188410 9001576 1024	
1048576 833642226 1257824 1048576 810906 322148 786948 229894 8806647 104857 1299795 769010 1123425 1022785 8806647 10485 2568269 1988328 1847935 1602300 8806647 1048 8412675 809934 8571562 3276888 8806647 1024	
1048576 828032837 1266345 1048576 805216 322851 779825 240284 8804083 104857 1300090 778221 1111131 1006213 8804083 10485 2619324 1979424 1903531 1630925 8804083 1048 8429235 787792 8582553 3449845 8804083 1024	
1048576 835551367 1254950 1048576 812638 333806 782400 236467 8787300 104857 1337184 800575 1114768 1012665 8787300 10485 2842056 1901515 2191696 1784115 8787300 1048 8392947 791743 8496019 3362510 8787300 1024	
1048576 855308707 1225962 1048576 831902 324710 808529 256615 8805425 104857 1320910 769859 1138063 1048103 8805425 10485 2611335 1974864 1874806 1652225 8805425 1048 8404318 798811 8521788 3325419 8805425 1024	
1048576 840992008 1246832 1048576 1638498 508895 1535093 375520 9451677 104857 2551383 941219 2342571 2168602 9451677 10485 4328577 2272730 3264495 2787412 9451677 1048 9197964 200105 9162019 8783484 9451677 2048	
1048576 827325619 1267428 1048576 1611703 494751 1522700 361274 9561695 104857 2490936 939211 2293478 2120831 9561695 10485 4199903 2328735 3072873 2669920 9561695 1048 9186865 215535 9097777 8901957 9561695 2048	
1048576 830016028 1263320 1048576 1617121 496317 1520105 458718 9400601 104857 2498712 939853 2309940 2108859 9400601 10485 4219410 2312637 3091948 2681983 9400601 1048 9162540 187688 9186656 8853756 9400601 2048	
1048576 832473837 1259590 1048576 1621821 499151 1530795 326378 9580361 104857 2501859 938507 2293518 2136681 9580361 10485 4233292 2303582 3192308 2724072 9580361 1048 9189243 245487 9105562 8747255 9580361 2048	
1048576 830291078 1262901 1048576 1617516 516648 1498425 283135 9649391 104857 2553423 947102 2332722 2167870 9649391 10485 4438046 2202475 3407255 2810296 9649391 1048 9129339 191663 9162511 8824431 9649391 2048	
1048576 826937655 1268023 1048576 1611141 499475 1514544 414974 9452308 104857 2510346 935660 2317683 2125250 9452308 10485 4213877 2315048 3146822 2691811 9452308 1048 9186610 215379 9159635 8802619 9452308 2048	
1048576 831210867 1261504 1048576 1619355 501893 1521067 400418 9526369 104857 2518985 929881 2328864 2150888 9526369 10485 4225004 2293371 3143706 2697803 9526369 1048 9138240 198129 9091526 8758006 9526369 2048	
1048576 830383413 1262761 1048576 1617789 504129 1509235 387904 9453230 104857 2527109 933117 2353642 2144557 9453230 10485 4233626 2306982 3178301 2697121 9453230 1048 9188964 210544 9149475 8813199 9453230 2048	
1048576 828203629 1266084 1048576 1613534 496239 1534012 388234 9548100 104857 2487990 940561 2292557 2110142 9548100 10485 4230791 2292498 3165157 2709204 9548100 1048 9144596 206744 9099271 8766050 9548100 2048	
1048576 830178746 1263072 1048576 1617332 499484 1521167 346575 9531238 104857 2506792 934242 2313626 2144506 9531238 10485 4213725 2311377 3124209 2693876 9531238 1048 9174284 229882 9168000 8789755 9531238 2048	
1048576 833304999 1258333 1048576 3246758 781856 2921225 1962692 10982442 104857 4989462 954183 4775883 4459675 10982442 10485 6981941 2081476 5486677 5202179 10982442 1048 10469395 299094 10405311 10043026 10982442 4096	
1048576 836108631 1254114 1048576 3257572 779768 2931886 1461024 10765572 104857 4944792 982078 4732471 4390525 10765572 10485 7017948 2112454 5463944 5211698 10765572 1048 10576276 51874 10563490 10532942 10765572 4096	
1048576 829540828 1264043 1048576 3232122 754178 2904864 1879244 10867936 104857 4800323 998556 4529377 4283923 10867936 10485 6965535 2084894 5440951 5147526 10867936 1048 10466769 284178 10352020 10031704 10867936 4096	
1048576 834815155 1256057 1048576 3251949 801595 2916346 1833147 10739423 104857 5004960 987335 4778809 4462120 10739423 10485 7070120 2151226 5585124 5251102 10739423 1048 10706040 18583 10707152 10672075 10739423 4096	
1048576 840839920 1247057 1048576 3276073 778248 2944429 1816736 10887553 104857 4930047 971747 4715889 4360878 10887553 10485 6976823 2083268 5428037 5204844 10887553 1048 10486673 191257 10491484 9971550 10887553 4096	
1048576 848294960 1236098 1048576 3305309 768623 2973414 1743187 10853880 104857 4928173 990748 4701573 4370697 10853880 10485 7032851 2107598 5591316 5180448 10853880 1048 10665473 310591 10822520 10073964 10853880 4096	
1048576 832909169 1258931 1048576 3245218 800451 2905586 1713631 11028789 104857 5022265 973617 4828412 4455628 11028789 10485 7028612 2153436 5471349 5225614 11028789 1048 10676797 417819 10994375 10096737 11028789 4096	
1048576 837126607 1252589 1048576 3261850 760650 2950571 2089802 11175438 104857 4921497 979322 4701282 4392238 11175438 10485 7055392 2041836 5821782 5172904 11175438 1048 10448176 231819 10516932 10110844 11175438 4096	
1048576 835101426 1255627 1048576 3253331 762554 2941123 1841122 10683287 104857 4912181 979413 4672337 4365287 10683287 10485 6976107 2091688 5432745 5226956 10683287 1048 10481345 195214 10652609 10259365 10683287 4096	
1048576 831059361 1261734 1048576 3237593 750233 2944500 1582233 11055861 104857 4969233 968096 4752660 4375275 11055861 10485 7006193 2063220 5517265 5286990 11055861 1048 10451756 285073 10421732 10212877 11055861 4096	


==> img/plots/smt/bench_pre_01_results_smt_dis.dat <==
1048576 9814486377 106839 1048576 9237 8257 9068 8657 8067170 104857 10722 26065 9298 9217 8067170 10485 23185 81377 17884 10189 8067170 1048 85487 247014 81765 66987 8067170 1	
1048576 9824604268 106729 1048576 9245 8181 9088 8045 8078419 104857 10593 25831 9348 9258 8078419 10485 21379 80896 17784 10340 8078419 1048 81711 247373 70634 65834 8078419 1	
1048576 9817126742 106810 1048576 9239 8201 9097 7444 8064203 104857 10585 25897 9317 9217 8064203 10485 21622 81067 17653 10250 8064203 1048 84542 247204 71074 66446 8064203 1	
1048576 9800995418 106986 1048576 9227 8186 9078 2144 8070896 104857 10552 25850 9328 9187 8070896 10485 21405 80946 16922 10119 8070896 1048 82678 247197 70994 66436 8070896 1	
1048576 9803386578 106960 1048576 9229 8216 9087 8256 8076046 104857 10577 25945 9348 9187 8076046 10485 21565 81230 16872 10139 8076046 1048 84890 247610 71004 66516 8076046 1	
1048576 9816728370 106815 1048576 9238 8290 9097 8095 8181826 104857 10565 26179 9337 9197 8181826 10485 21401 81998 17714 10259 8181826 1048 82959 250680 70964 66406 8181826 1	
1048576 9815300327 106830 1048576 9237 8184 9088 8196 8077709 104857 10547 25846 9298 9217 8077709 10485 21369 80937 17693 10239 8077709 1048 82268 247349 70984 66436 8077709 1	
1048576 9775938073 107260 1048576 9203 8437 9067 170 8297835 104857 10528 26645 9297 9157 8297835 10485 21480 83471 11572 10049 8297835 1048 85725 254672 71065 66405 8297835 1	
1048576 9842552326 106534 1048576 9262 8217 9107 8115 8070354 104857 10653 25943 9417 9287 8070354 10485 21719 81211 17673 10159 8070354 1048 85407 247438 71035 66446 8070354 1	
1048576 9831342061 106656 1048576 9253 8189 9098 7644 8086626 104857 10599 25859 9388 9267 8086626 10485 21340 80992 17684 10240 8086626 1048 82130 247617 71004 66405 8086626 1	
1048576 5804951195 180634 1048576 10949 14424 10180 7925 8283017 104857 20183 44538 10630 10460 8283017 10485 90715 117709 83167 67167 8283017 1048 169526 361167 115398 114847 8283017 2	
1048576 5829413423 179876 1048576 10995 14009 10230 8105 8091445 104857 19446 43379 10610 10460 8091445 10485 90120 114796 83548 60384 8091445 1048 162329 352845 115388 114848 8091445 2	
1048576 5801366945 180746 1048576 10941 13952 10229 190 8090062 104857 19324 43206 10600 10460 8090062 10485 89202 114739 82857 58441 8090062 1048 164817 351889 115408 114837 8090062 2	
1048576 5802058101 180724 1048576 10942 13767 10240 181 8155736 104857 18431 42801 10590 10450 8155736 10485 82053 117396 80562 20158 8155736 1048 162120 354635 115338 114827 8155736 2	
1048576 5856563543 179042 1048576 11050 14585 10219 8406 8313033 104857 20495 45017 10610 10470 8313033 10485 93284 117891 83829 67608 8313033 1048 171361 361497 120147 114877 8313033 2	
1048576 5807491787 180555 1048576 10955 14152 10189 8666 8112614 104857 19939 43715 10620 10500 8112614 10485 90861 114910 83669 67407 8112614 1048 165098 353256 115448 114807 8112614 2	
1048576 5809711244 180486 1048576 10960 14108 10219 8586 8139505 104857 19556 43665 10610 10470 8139505 10485 89620 115926 82697 66456 8139505 1048 169207 355080 115569 114837 8139505 2	
1048576 5790146989 181096 1048576 10922 13932 10229 3777 8215018 104857 18958 43215 10590 10469 8215018 10485 86402 116516 82096 21331 8215018 1048 163124 356664 117212 114848 8215018 2	
1048576 5846852583 179340 1048576 11028 14935 10130 8376 8453970 104857 21275 45957 10510 10379 8453970 10485 93401 120093 83808 68239 8453970 1048 173815 368198 117652 114887 8453970 2	
1048576 5884794816 178183 1048576 11101 14925 10129 7985 8135258 104857 21908 45783 10480 10350 8135258 10485 97699 116273 85862 71064 8135258 1048 177679 355811 120598 114897 8135258 2	
1048576 6511558330 161033 1048576 24742 40654 11352 8546 8122022 104857 123375 67812 116580 73679 8122022 10485 223816 165697 202874 178027 8122022 1048 386505 489738 323893 273256 8122022 4	
1048576 6420456277 163317 1048576 24394 39923 11411 5270 8135998 104857 121310 67049 114937 72958 8135998 10485 220682 164383 198366 176954 8135998 1048 374989 487981 317922 274829 8135998 4	
1048576 6475884124 161920 1048576 24609 40263 11361 8536 8145597 104857 122413 66991 116500 73459 8145597 10485 219921 165257 192284 177465 8145597 1048 377700 490057 318983 272776 8145597 4	
1048576 6542644274 160267 1048576 24855 40645 11421 8486 8229896 104857 123622 67454 116611 74090 8229896 10485 222330 165709 201982 177847 8229896 1048 374546 493566 317691 271584 8229896 4	
1048576 6370410898 164600 1048576 24204 39817 11362 8516 8155486 104857 121083 66960 114787 72648 8155486 10485 219262 164419 194197 175943 8155486 1048 373293 488134 317971 273828 8155486 4	
1048576 6519896868 160827 1048576 24772 40411 11452 8596 8132842 104857 123127 66906 116561 74160 8132842 10485 220101 165281 191632 177005 8132842 1048 382160 488252 321408 276843 8132842 4	
1048576 6482182823 161762 1048576 24629 40288 11371 8506 8130037 104857 122854 66610 116591 73599 8130037 10485 220249 163775 197143 177316 8130037 1048 373776 486262 319584 274570 8130037 4	
1048576 6510429779 161060 1048576 24735 40482 11431 8516 8134997 104857 123349 67107 116680 73429 8134997 10485 220056 165288 192705 177436 8134997 1048 378732 489787 318102 271444 8134997 4	
1048576 6501124468 161291 1048576 24702 40821 11422 8536 8512971 104857 123190 69413 116591 73539 8512971 10485 222437 173291 198315 177516 8512971 1048 389591 513798 323693 272996 8512971 4	
1048576 6381965217 164302 1048576 24270 39792 11412 8456 8147370 104857 120731 67281 113394 72477 8147370 10485 218975 165797 185140 176935 8147370 1048 383258 489128 323852 277826 8147370 4	
1048576 3430798656 305636 1048576 25891 40502 19186 3257 8161356 104857 107023 94369 88267 37090 8161356 10485 253709 233215 225356 183036 8161356 1048 497629 682216 398734 337599 8161356 8	
1048576 3485405561 300847 1048576 26303 41105 19216 8045 8183679 104857 110393 93993 91603 41939 8183679 10485 257296 231748 233752 185741 8183679 1048 485668 682835 392372 342178 8183679 8	
1048576 3481169017 301213 1048576 26273 41392 19227 8536 8167909 104857 110365 95277 91002 40246 8167909 10485 261066 233334 234975 186633 8167909 1048 506403 681244 416188 346555 8167909 8	
1048576 3463821876 302722 1048576 26148 41091 19136 8166 8190562 104857 109544 94652 90191 40807 8190562 10485 258498 232941 233502 185260 8190562 1048 496096 682793 406519 345834 8190562 8	
1048576 3442094361 304633 1048576 25979 40185 19187 8546 8140346 104857 107456 92613 89469 39896 8140346 10485 249599 230505 220668 182916 8140346 1048 475904 680589 380831 322419 8140346 8	
1048576 3417104413 306860 1048576 25792 41297 18996 2034 8484638 104857 107347 97361 88387 37922 8484638 10485 256796 243967 227691 182726 8484638 1048 518335 710922 407310 342558 8484638 8	
1048576 3419419722 306653 1048576 25806 40202 19116 8466 8157389 104857 106746 93265 88377 37090 8157389 10485 250701 230402 227791 183286 8157389 1048 470768 682498 377354 322931 8157389 8	
1048576 3486464081 300756 1048576 26321 41666 19046 8025 8264041 104857 111865 94985 93798 43052 8264041 10485 256747 237104 233422 185811 8264041 1048 503016 695581 391650 330204 8264041 8	
1048576 3450756533 303868 1048576 26046 41052 19226 8486 8496030 104857 108279 95633 89951 39514 8496030 10485 252296 240665 223443 182956 8496030 1048 486896 711106 393163 329914 8496030 8	
1048576 3487582196 300659 1048576 26338 41454 19296 8486 8499937 104857 110198 95726 91634 42270 8499937 10485 255813 239970 233351 185470 8499937 1048 486397 710794 388475 331127 8499937 8	
1048576 2747131582 381698 1048576 41455 56131 27813 8637 8227171 104857 154021 123390 132841 93637 8227171 10485 325453 332278 270020 220176 8227171 1048 730799 945413 573014 463096 8227171 16	
1048576 2745316850 381950 1048576 41433 56941 27673 8716 8589566 104857 154667 126349 133552 93767 8589566 10485 324803 343679 269560 221809 8589566 1048 722346 989557 557825 457024 8589566 16	
1048576 2748122556 381560 1048576 41465 55614 27682 8746 8187386 104857 153921 121070 133142 93838 8187386 10485 319761 326862 270161 220668 8187386 1048 691428 943917 524081 435764 8187386 16	
1048576 2803859508 373975 1048576 42279 56898 27061 8826 8165364 104857 159150 120984 139253 98306 8165364 10485 328764 324290 280872 226389 8165364 1048 690905 937409 533449 456564 8165364 16	
1048576 2772006380 378273 1048576 41844 56224 28954 8536 8212323 104857 154688 123535 133272 93968 8212323 10485 329010 330865 273067 221840 8212323 1048 730555 940884 581369 477754 8212323 16	
1048576 2745899621 381869 1048576 41435 55967 27562 8747 8178980 104857 155082 121585 133523 93587 8178980 10485 326802 324896 277545 223192 8178980 1048 687044 939299 543969 453658 8178980 16	
1048576 2780719299 377088 1048576 41980 57051 27482 8737 8173780 104857 158341 122899 137180 95681 8173780 10485 333747 327096 281963 227059 8173780 1048 718350 935990 576530 464859 8173780 16	
1048576 2760169621 379895 1048576 41664 56956 27602 8646 8508934 104857 155761 125149 135616 94669 8508934 10485 324318 339902 267506 224063 8508934 1048 717890 978577 555080 458367 8508934 16	
1048576 2743977124 382137 1048576 41405 55763 27622 8737 8149525 104857 154433 121171 134434 93968 8149525 10485 320783 326838 266915 219936 8149525 1048 699351 939294 526866 451694 8149525 16	
1048576 2730320554 384048 1048576 41208 55809 27442 8776 8147731 104857 153928 122048 132511 92044 8147731 10485 326954 325760 276784 223673 8147731 1048 702535 937031 538609 445583 8147731 16	
1048576 2316962550 452564 1048576 70066 83210 43122 9007 8382665 104857 230722 170148 201050 160765 8382665 10485 472090 464269 392122 305929 8382665 1048 1049576 1309906 769716 671861 8382665 32	
1048576 2325268660 450948 1048576 70297 84074 43422 9177 8200710 104857 232736 172917 201662 159992 8200710 10485 490768 464286 399035 301651 8200710 1048 1121309 1270250 833857 726484 8200710 32	
1048576 2333052172 449443 1048576 70552 83165 43231 9147 8174591 104857 232506 167702 202112 161666 8174591 10485 478317 452494 405006 306590 8174591 1048 1044669 1271349 797048 666580 8174591 32	
1048576 2330481039 449939 1048576 70477 84795 43242 9177 8183198 104857 234780 174371 201902 160544 8183198 10485 504196 461981 417690 315186 8183198 1048 1141380 1259288 890164 736353 8183198 32	
1048576 2324555200 451086 1048576 70308 84797 43002 9128 8188387 104857 234506 174479 201962 160373 8188387 10485 504713 462628 416718 301891 8188387 1048 1123280 1261308 865207 765047 8188387 32	
1048576 2318025079 452357 1048576 70111 83986 42661 8887 8033695 104857 232908 171180 201731 160153 8033695 10485 491727 457211 409004 306550 8033695 1048 1139438 1237792 862451 735060 8033695 32	
1048576 2325848716 450835 1048576 70340 83887 43162 9238 8179060 104857 233539 170890 202133 160293 8179060 10485 491419 456485 416768 310678 8179060 1048 1080025 1269523 815723 690857 8179060 32	
1048576 2313349997 453271 1048576 69964 82883 43041 9107 8155706 104857 231519 167573 201541 160954 8155706 10485 474951 453505 395478 303354 8155706 1048 1059175 1265617 794994 680186 8155706 32	
1048576 2312952675 453349 1048576 69948 83068 43132 9007 8188618 104857 230071 170379 200600 159813 8188618 10485 477337 462510 386421 296050 8188618 1048 1104843 1270942 839378 696527 8188618 32	
1048576 2316473023 452660 1048576 70064 84535 43061 8997 8231699 104857 233555 174255 200950 159231 8231699 10485 502439 462453 414464 307812 8231699 1048 1112916 1271965 841011 736373 8231699 32	
1048576 1938157129 541017 1048576 117418 120336 84780 10149 8244815 104857 343059 238052 294948 241857 8244815 10485 705914 628102 579166 451584 8244815 1048 1590845 1697225 1152970 1015320 8244815 64	
1048576 1937545191 541187 1048576 117405 123182 83778 10089 8214046 104857 351353 242263 295579 241327 8214046 10485 750567 615403 655159 479036 8214046 1048 1559636 1697695 1097667 997186 8214046 64	
1048576 1940549363 540350 1048576 117563 121451 84650 9648 8208014 104857 345811 241263 294727 240865 8208014 10485 722770 629801 606076 457615 8208014 1048 1649242 1684465 1150256 1000843 8208014 64	
1048576 1941632081 540048 1048576 117644 122981 84470 10199 8199799 104857 348242 245275 294226 241597 8199799 10485 743692 632576 618028 460440 8199799 1048 1684981 1670724 1206802 1067579 8199799 64	
1048576 1934191648 542126 1048576 117179 121374 84080 10269 8205410 104857 344931 241201 293154 241396 8205410 10485 724470 628662 604283 459389 8205410 1048 1638735 1682272 1145947 1028195 8205410 64	
1048576 1928983507 543589 1048576 116875 120090 84460 10129 8500247 104857 337814 240729 291361 240835 8500247 10485 681660 651570 541484 438819 8500247 1048 1617115 1761784 1099460 981797 8500247 64	
1048576 1928475476 543733 1048576 116833 118687 85001 10340 8215219 104857 339509 233457 292042 239654 8215219 10485 685205 621428 571220 449190 8215219 1048 1531527 1710048 1063903 916834 8215219 64	
1048576 1931415367 542905 1048576 117006 117506 84740 10180 8181254 104857 336618 229332 292844 240626 8181254 10485 662285 619850 542736 441265 8181254 1048 1504318 1709028 1023856 910342 8181254 64	
1048576 1940302296 540418 1048576 117542 122503 85000 10049 8206462 104857 346860 245517 294186 241466 8206462 10485 742833 634275 625383 450021 8206462 1048 1687032 1670139 1189039 1074373 8206462 64	
1048576 1931004860 543020 1048576 117000 119347 84309 10059 8174582 104857 340787 233815 293144 242058 8174582 10485 692228 620681 581330 443820 8174582 1048 1550619 1693177 1104319 960857 8174582 64	
1048576 1699162720 617113 1048576 206308 192699 163980 11702 8207905 104857 590478 370246 479938 388145 8207905 10485 1315380 807940 1163180 937222 8207905 1048 2612643 2088061 1839169 1621748 8207905 128	
1048576 1701619335 616222 1048576 206611 188169 165553 11041 8249223 104857 580969 356978 478495 388294 8249223 10485 1254765 807285 1111392 893650 8249223 1048 2473089 2154182 1654940 1502301 8249223 128	
1048576 1701883715 616126 1048576 206640 191703 164671 11933 8229605 104857 587011 368667 479226 389627 8229605 10485 1306518 814488 1140908 910072 8229605 1048 2630612 2086210 1855470 1700266 8229605 128	
1048576 1698938575 617194 1048576 206306 191645 162698 10640 8227712 104857 591862 361682 483846 391190 8227712 10485 1279266 806062 1135488 916583 8227712 1048 2519766 2126616 1723349 1574158 8227712 128	
1048576 1712374769 612351 1048576 207922 195635 163920 11462 8225979 104857 601066 372948 486460 391251 8225979 10485 1325633 806922 1166857 958924 8225979 1048 2625968 2090692 1841242 1629703 8225979 128	
1048576 1699707069 616915 1048576 206337 186479 166715 1904 8199088 104857 572491 358037 471342 387964 8199088 10485 1251851 818750 1087116 852142 8199088 1048 2586024 2091836 1811776 1643679 8199088 128	
1048576 1685894834 621969 1048576 204695 179642 165604 11331 8221770 104857 557449 337617 473646 385990 8221770 10485 1147410 820550 1000032 793661 8221770 1048 2410990 2165245 1603282 1458578 8221770 128	
1048576 1700801939 616518 1048576 206505 189620 165392 11962 8235056 104857 582162 362795 477744 390048 8235056 10485 1280270 815714 1114828 881037 8235056 1048 2553632 2118073 1745422 1615746 8235056 128	
1048576 1701742969 616177 1048576 206622 190815 164751 11482 8211832 104857 588746 362791 482092 388535 8211832 10485 1282638 805844 1137381 916804 8211832 1048 2547659 2113212 1736014 1570851 8211832 128	
1048576 1696622915 618037 1048576 206001 184071 166525 10770 8181394 104857 571103 345924 475419 388404 8181394 10485 1204928 805601 1066718 855177 8181394 1048 2434040 2141756 1635683 1452347 8181394 128	
1048576 1525565925 687335 1048576 370930 325732 268839 13255 8270703 104857 1136765 486650 1026552 732095 8270703 10485 2030786 1003312 1822307 1620645 8270703 1048 3820351 2503724 2395802 2247060 8270703 256	
1048576 1537215739 682126 1048576 373799 334528 269520 13906 8328623 104857 1162227 496649 1047451 740420 8328623 10485 2076874 1005921 1857683 1656633 8328623 1048 3899405 2482687 2477767 2319748 8328623 256	
1048576 1540042075 680874 1048576 374475 333538 270341 13144 8304186 104857 1163132 497401 1048353 735501 8304186 10485 2067471 1002928 1862242 1662324 8304186 1048 3859053 2506297 2474129 2220189 8304186 256	
1048576 1638378801 640008 1048576 398542 346733 289959 11482 8300890 104857 1212650 471657 1112774 810012 8300890 10485 2033152 1000911 1832607 1665471 8300890 1048 3778101 2545773 2332061 2184231 8300890 256	
1048576 1652936385 634371 1048576 402099 352613 289528 14097 8288949 104857 1232997 467702 1129897 836532 8288949 10485 2045528 999138 1829721 1677984 8288949 1048 3806427 2527479 2435777 2185423 8288949 256	
1048576 1596020453 656994 1048576 388160 345277 279489 14347 8291773 104857 1204714 491011 1095893 774966 8291773 10485 2090353 990545 1888001 1706508 8291773 1048 3805319 2523628 2376084 2256738 8291773 256	
1048576 1617524326 648259 1048576 393401 342037 285210 12032 8314596 104857 1193461 476106 1090633 798280 8314596 10485 2038561 1005570 1826364 1645192 8314596 1048 3802185 2543803 2337241 2223646 8314596 256	
1048576 1540595131 680630 1048576 374592 335942 268578 16000 8668676 104857 1162877 504192 1047340 746742 8668676 10485 2066305 1060151 1858535 1645292 8668676 1048 3939956 2671123 2405480 2230630 8668676 256	
1048576 1525469181 687379 1048576 370876 326323 270292 13135 8298396 104857 1138969 492629 1020591 723559 8298396 10485 2026630 1001460 1830262 1638770 8298396 1048 3769543 2547820 2379701 2172319 8298396 256	
1048576 1682850576 623095 1048576 409405 363224 293235 13435 8341037 104857 1258740 489429 1151328 850248 8341037 10485 2154323 1002394 1917868 1738849 8341037 1048 4016203 2436126 2705136 2436999 8341037 256	
1048576 929365179 1128271 1048576 451245 299182 395608 30487 8473797 104857 1019317 697216 753224 577092 8473797 10485 2371758 1368449 2015161 1775398 8473797 1048 5418039 2833011 2814022 2538681 8473797 512	
1048576 925392435 1133114 1048576 449336 291639 396831 21150 8452868 104857 989950 686180 738727 582191 8452868 10485 2337965 1380570 1982550 1723129 8452868 1048 5450238 2823998 3005925 2543190 8452868 512	
1048576 923208584 1135795 1048576 448318 291024 395589 22813 8508042 104857 989580 683494 746873 580498 8508042 10485 2334312 1373034 1985105 1738979 8508042 1048 5398558 2843719 2868556 2471444 8508042 512	
1048576 913812672 1147473 1048576 443754 293138 391090 30648 8531526 104857 985059 694320 726033 573916 8531526 10485 2374017 1372185 2023247 1740431 8531526 1048 5445094 2816609 2935492 2531629 8531526 512	
1048576 921856056 1137461 1048576 447680 292399 398544 24547 8580208 104857 968606 708649 711296 573334 8580208 10485 2417068 1412862 1967140 1677343 8580208 1048 5772141 2547914 3962705 2998251 8580208 512	
1048576 935945505 1120338 1048576 454593 301657 395928 20650 8457457 104857 1037764 689891 802187 590718 8457457 10485 2385497 1373032 2054897 1741173 8457457 1048 5485048 2787024 3139768 2618082 8457457 512	
1048576 884989846 1184845 1048576 429426 244977 392302 17914 8451085 104857 825704 612712 678253 566181 8451085 10485 1930019 1501694 1618271 1106933 8451085 1048 5400681 2865158 2840493 2411661 8451085 512	
1048576 947203729 1107022 1048576 459985 328808 395127 13445 8530545 104857 1102627 752555 811204 591248 8530545 10485 2671551 1314591 2370925 1971750 8530545 1048 5618297 2661421 3273542 2878464 8530545 512	
1048576 930705384 1126646 1048576 452021 304647 395188 22653 8525876 104857 1037212 702631 775537 582903 8525876 10485 2379512 1405271 1960268 1721396 8525876 1048 5760730 2554360 3842979 2755983 8525876 512	
1048576 866574565 1210023 1048576 420695 220419 392002 90000 8502271 104857 751991 562750 652875 554258 8502271 10485 1486781 1572027 1071697 957962 8502271 1048 5011846 3279472 1927316 1706278 8502271 512	
1048576 830513859 1262562 1048576 808114 315106 788501 269229 8797609 104857 1267918 766432 1099369 1011753 8797609 10485 2492650 2019308 1768145 1519554 8797609 1048 8423501 798508 8569609 3313478 8797609 1024	
1048576 829924164 1263460 1048576 807257 320263 783873 251626 8777542 104857 1294901 772361 1114639 1004911 8777542 10485 2574120 1984725 1865989 1640222 8777542 1048 8412627 794768 8488005 3358332 8777542 1024	
1048576 836577549 1253411 1048576 813716 336492 781479 219225 8788553 104857 1349955 802742 1129757 1019147 8788553 10485 2854194 1910926 2117986 1766992 8788553 1048 8413806 797250 8556835 3368942 8788553 1024	
1048576 846692100 1238438 1048576 823506 330813 793761 237770 8853506 104857 1339026 786997 1147039 1041049 8853506 10485 2725796 1963536 1985375 1692431 8853506 1048 8444244 755467 8528952 3723473 8853506 1024	
1048576 841479660 1246109 1048576 818763 330804 786738 271183 8841203 104857 1337836 788577 1126812 1031291 8841203 10485 2773033 1923210 2105042 1708071 8841203 1048 8414899 778108 8493686 3519537 8841203 1024	
1048576 837930767 1251387 1048576 814717 322196 792238 239864 9001576 104857 1304638 769091 1129196 1029176 9001576 10485 2556426 2001226 1831865 1610886 9001576 1048 8445530 830993 8669488 3188410 9001576 1024	
1048576 833642226 1257824 1048576 810906 322148 786948 229894 8806647 104857 1299795 769010 1123425 1022785 8806647 10485 2568269 1988328 1847935 1602300 8806647 1048 8412675 809934 8571562 3276888 8806647 1024	
1048576 828032837 1266345 1048576 805216 322851 779825 240284 8804083 104857 1300090 778221 1111131 1006213 8804083 10485 2619324 1979424 1903531 1630925 8804083 1048 8429235 787792 8582553 3449845 8804083 1024	
1048576 835551367 1254950 1048576 812638 333806 782400 236467 8787300 104857 1337184 800575 1114768 1012665 8787300 10485 2842056 1901515 2191696 1784115 8787300 1048 8392947 791743 8496019 3362510 8787300 1024	
1048576 855308707 1225962 1048576 831902 324710 808529 256615 8805425 104857 1320910 769859 1138063 1048103 8805425 10485 2611335 1974864 1874806 1652225 8805425 1048 8404318 798811 8521788 3325419 8805425 1024	
1048576 840992008 1246832 1048576 1638498 508895 1535093 375520 9451677 104857 2551383 941219 2342571 2168602 9451677 10485 4328577 2272730 3264495 2787412 9451677 1048 9197964 200105 9162019 8783484 9451677 2048	
1048576 827325619 1267428 1048576 1611703 494751 1522700 361274 9561695 104857 2490936 939211 2293478 2120831 9561695 10485 4199903 2328735 3072873 2669920 9561695 1048 9186865 215535 9097777 8901957 9561695 2048	
1048576 830016028 1263320 1048576 1617121 496317 1520105 458718 9400601 104857 2498712 939853 2309940 2108859 9400601 10485 4219410 2312637 3091948 2681983 9400601 1048 9162540 187688 9186656 8853756 9400601 2048	
1048576 832473837 1259590 1048576 1621821 499151 1530795 326378 9580361 104857 2501859 938507 2293518 2136681 9580361 10485 4233292 2303582 3192308 2724072 9580361 1048 9189243 245487 9105562 8747255 9580361 2048	
1048576 830291078 1262901 1048576 1617516 516648 1498425 283135 9649391 104857 2553423 947102 2332722 2167870 9649391 10485 4438046 2202475 3407255 2810296 9649391 1048 9129339 191663 9162511 8824431 9649391 2048	
1048576 826937655 1268023 1048576 1611141 499475 1514544 414974 9452308 104857 2510346 935660 2317683 2125250 9452308 10485 4213877 2315048 3146822 2691811 9452308 1048 9186610 215379 9159635 8802619 9452308 2048	
1048576 831210867 1261504 1048576 1619355 501893 1521067 400418 9526369 104857 2518985 929881 2328864 2150888 9526369 10485 4225004 2293371 3143706 2697803 9526369 1048 9138240 198129 9091526 8758006 9526369 2048	
1048576 830383413 1262761 1048576 1617789 504129 1509235 387904 9453230 104857 2527109 933117 2353642 2144557 9453230 10485 4233626 2306982 3178301 2697121 9453230 1048 9188964 210544 9149475 8813199 9453230 2048	
1048576 828203629 1266084 1048576 1613534 496239 1534012 388234 9548100 104857 2487990 940561 2292557 2110142 9548100 10485 4230791 2292498 3165157 2709204 9548100 1048 9144596 206744 9099271 8766050 9548100 2048	
1048576 830178746 1263072 1048576 1617332 499484 1521167 346575 9531238 104857 2506792 934242 2313626 2144506 9531238 10485 4213725 2311377 3124209 2693876 9531238 1048 9174284 229882 9168000 8789755 9531238 2048	
1048576 833304999 1258333 1048576 3246758 781856 2921225 1962692 10982442 104857 4989462 954183 4775883 4459675 10982442 10485 6981941 2081476 5486677 5202179 10982442 1048 10469395 299094 10405311 10043026 10982442 4096	
1048576 836108631 1254114 1048576 3257572 779768 2931886 1461024 10765572 104857 4944792 982078 4732471 4390525 10765572 10485 7017948 2112454 5463944 5211698 10765572 1048 10576276 51874 10563490 10532942 10765572 4096	
1048576 829540828 1264043 1048576 3232122 754178 2904864 1879244 10867936 104857 4800323 998556 4529377 4283923 10867936 10485 6965535 2084894 5440951 5147526 10867936 1048 10466769 284178 10352020 10031704 10867936 4096	
1048576 834815155 1256057 1048576 3251949 801595 2916346 1833147 10739423 104857 5004960 987335 4778809 4462120 10739423 10485 7070120 2151226 5585124 5251102 10739423 1048 10706040 18583 10707152 10672075 10739423 4096	
1048576 840839920 1247057 1048576 3276073 778248 2944429 1816736 10887553 104857 4930047 971747 4715889 4360878 10887553 10485 6976823 2083268 5428037 5204844 10887553 1048 10486673 191257 10491484 9971550 10887553 4096	
1048576 848294960 1236098 1048576 3305309 768623 2973414 1743187 10853880 104857 4928173 990748 4701573 4370697 10853880 10485 7032851 2107598 5591316 5180448 10853880 1048 10665473 310591 10822520 10073964 10853880 4096	
1048576 832909169 1258931 1048576 3245218 800451 2905586 1713631 11028789 104857 5022265 973617 4828412 4455628 11028789 10485 7028612 2153436 5471349 5225614 11028789 1048 10676797 417819 10994375 10096737 11028789 4096	
1048576 837126607 1252589 1048576 3261850 760650 2950571 2089802 11175438 104857 4921497 979322 4701282 4392238 11175438 10485 7055392 2041836 5821782 5172904 11175438 1048 10448176 231819 10516932 10110844 11175438 4096	
1048576 835101426 1255627 1048576 3253331 762554 2941123 1841122 10683287 104857 4912181 979413 4672337 4365287 10683287 10485 6976107 2091688 5432745 5226956 10683287 1048 10481345 195214 10652609 10259365 10683287 4096	
1048576 831059361 1261734 1048576 3237593 750233 2944500 1582233 11055861 104857 4969233 968096 4752660 4375275 11055861 10485 7006193 2063220 5517265 5286990 11055861 1048 10451756 285073 10421732 10212877 11055861 4096	


==> img/plots/smt/bench_pre_01_results_smt_en.dat <==
1048576 11488281866 91273 1048576 10834 8390 10631 9548 8139905 104857 12695 26461 10831 10721 8139905 10485 29045 81889 29116 11703 8139905 1048 86924 249208 83346 68549 8139905 1	
1048576 11454252814 91544 1048576 10801 2488 10611 9999 132023 104857 12493 7662 10861 10780 132023 10485 26513 19194 24988 11772 132023 1048 76627 7106 73000 68471 132023 1	
1048576 11547823514 90802 1048576 10890 8310 10680 8406 8134251 104857 12757 26206 11001 10891 8134251 10485 27689 81363 21781 13135 8134251 1048 83865 249008 72528 68029 8134251 1	
1048576 11529188368 90949 1048576 10874 7979 10640 9608 7751084 104857 12836 25145 11071 11021 7751084 10485 28137 77867 25097 11973 7751084 1048 83596 237191 72567 67978 7751084 1	
1048576 11568526755 90640 1048576 10906 8310 10710 8997 8119169 104857 12828 26200 11060 10861 8119169 10485 28252 81244 26029 12533 8119169 1048 83141 248576 71865 67356 8119169 1	
1048576 11561565055 90694 1048576 10901 5614 10699 8666 5158674 104857 12758 17646 11001 10810 5158674 10485 27787 53498 25668 13165 5158674 1048 80966 157138 72596 68108 5158674 1	
1048576 11602835966 90372 1048576 10937 3040 10730 9538 1813094 104857 12743 9421 11040 10950 1813094 10485 27225 25577 25378 12623 1813094 1048 77868 54170 72606 68047 1813094 1	
1048576 11524139662 90989 1048576 10866 7597 10670 6351 7339448 104857 12741 23943 10970 10790 7339448 10485 27878 74015 27932 13194 7339448 1048 83508 225069 72736 67987 7339448 1	
1048576 11578924572 90559 1048576 10915 6830 10720 8997 6547909 104857 12660 21521 11031 10880 6547909 10485 26820 66401 19106 12183 6547909 1048 82398 200037 72606 68037 6547909 1	
1048576 11605925451 90348 1048576 10943 8298 10680 9728 8105030 104857 12942 26154 11161 11081 8105030 10485 28192 81135 25849 12754 8105030 1048 84394 248096 73047 68509 8105030 1	
1048576 6622766418 158329 1048576 12503 11720 12443 8536 8070381 104857 15869 36842 12754 12614 8070381 10485 41085 113415 32231 17243 8070381 1048 111879 349597 88836 80641 8070381 2	
1048576 6663886915 157352 1048576 12583 11679 12404 9848 8096032 104857 15677 36760 12774 12603 8096032 10485 38977 113605 31820 16901 8096032 1048 108237 351175 86172 74399 8096032 2	
1048576 6648341780 157719 1048576 12552 4139 12434 9338 1402748 104857 15785 12513 12794 12654 1402748 10485 39675 30435 32481 17172 1402748 1048 99728 66217 91020 73718 1402748 2	
1048576 6629885212 158158 1048576 12518 11720 12423 9648 8087941 104857 15900 36846 12784 12623 8087941 10485 41126 113428 32511 17262 8087941 1048 110883 349864 88195 82484 8087941 2	
1048576 6621934289 158348 1048576 12499 6006 12443 9738 3499977 104857 15689 18597 12784 12634 3499977 10485 39035 53364 31950 17062 3499977 1048 102487 152786 87284 72476 3499977 2	
1048576 6625595701 158261 1048576 12507 6530 12403 200 3782487 104857 16000 20250 12764 12584 3782487 10485 42325 57665 32531 18284 3782487 1048 112089 163126 95549 83817 3782487 2	
1048576 6621023190 158370 1048576 12500 11736 12443 9598 8090058 104857 15866 36891 12744 12623 8090058 10485 41031 113589 32421 17263 8090058 1048 112753 350070 87483 74009 8090058 2	
1048576 6575633821 159463 1048576 12416 11764 12383 9448 8110958 104857 15811 36993 12704 12564 8110958 10485 41084 113895 32481 17293 8110958 1048 109437 351439 87264 74299 8110958 2	
1048576 6634633019 158045 1048576 12524 8946 12443 9689 5937065 104857 15902 28003 12774 12614 5937065 10485 41225 84407 32541 18394 5937065 1048 103594 256592 85771 74400 5937065 2	
1048576 6713682538 156184 1048576 12682 11768 12394 9678 8104086 104857 15873 37051 12664 12563 8104086 10485 41485 113994 32481 17312 8104086 1048 117899 350335 92183 83616 8104086 2	
1048576 6297419347 166508 1048576 23916 33610 16160 10400 8100240 104857 95690 74535 87745 20529 8100240 10485 215506 166170 183244 172012 8100240 1048 385610 487316 325524 279023 8100240 4	
1048576 6340361973 165381 1048576 24079 33252 16061 10440 7218120 104857 97809 70701 88790 20810 7218120 10485 215851 152680 183541 168803 7218120 1048 388397 439802 324060 275888 7218120 4	
1048576 6263262378 167416 1048576 23787 29940 16231 9969 3341830 104857 93853 59103 87537 20489 3341830 10485 212022 86721 183090 168081 3341830 1048 361972 209097 322056 272641 3341830 4	
1048576 6245791072 167885 1048576 23722 34321 16051 10340 8123465 104857 94549 78666 87617 20409 8123465 10485 217128 183599 182759 167770 8123465 1048 408686 537728 334437 281276 8123465 4	
1048576 6254149142 167660 1048576 23751 33170 16271 10430 8118470 104857 93182 75032 87486 20439 8118470 10485 215086 167492 182517 167118 8118470 1048 391227 488725 334717 280524 8118470 4	
1048576 6307164806 166251 1048576 23959 33675 16041 10389 8121336 104857 97023 73429 88108 20659 8121336 10485 212630 166907 182216 168150 8121336 1048 383451 490035 321281 273349 8121336 4	
1048576 6274926708 167105 1048576 23833 33560 16211 3847 8433559 104857 94304 75691 87616 20549 8433559 10485 214645 173794 182436 163370 8433559 1048 395328 508692 332723 281465 8433559 4	
1048576 6323215949 165829 1048576 24012 33117 16021 10330 7120858 104857 97477 70368 88478 20709 7120858 10485 216460 150101 183548 168149 7120858 1048 387063 431006 329525 281244 7120858 4	
1048576 6241664914 167996 1048576 23702 29478 16251 10440 3017372 104857 92896 57908 87496 20469 3017372 10485 209687 84039 182166 161546 3017372 1048 364564 192670 323513 277015 3017372 4	
1048576 6689753431 156743 1048576 25436 35081 16050 10340 5772887 104857 113131 60761 95320 37541 5772887 10485 223053 126588 203936 173479 5772887 1048 387982 350430 337279 286683 5772887 4	
1048576 5837215651 179636 1048576 44242 54107 30318 10630 8144267 104857 168445 94849 147359 104378 8144267 10485 318531 230041 293465 243752 8144267 1048 550060 678045 448168 385519 8144267 8	
1048576 5805577117 180615 1048576 43988 52207 30057 10620 6398503 104857 168154 83789 147098 104187 6398503 10485 315662 184410 293765 243541 6398503 1048 524421 530205 436836 384277 6398503 8	
1048576 5879874825 178333 1048576 44556 54632 30267 10740 8165175 104857 170251 95063 148541 105739 8165175 10485 320072 230671 294106 245184 8165175 1048 550235 680872 449299 387612 8165175 8	
1048576 5540374707 189260 1048576 41990 51577 26580 330 6980668 104857 163770 87027 144402 99919 6980668 10485 309921 199704 289647 240574 6980668 1048 525454 580332 428700 377313 6980668 8	
1048576 5844275185 179419 1048576 44291 54156 30327 10740 8155209 104857 168611 94801 147729 104688 8155209 10485 316172 231900 292272 242418 8155209 1048 547593 684337 442625 380068 8155209 8	
1048576 5518586456 190008 1048576 41836 49459 25909 10540 3734238 104857 164311 71934 144693 100490 3734238 10485 311436 125042 290538 240815 3734238 1048 518345 310899 452384 392100 3734238 8	
1048576 5829869837 179862 1048576 44182 51788 30357 10720 5786187 104857 168499 80895 146837 103986 5786187 10485 318469 166993 295136 246405 5786187 1048 518818 473494 443616 389655 5786187 8	
1048576 5222037849 200798 1048576 39596 51841 24116 10479 8143027 104857 158169 96494 139102 93837 8143027 10485 307049 236951 280649 238369 8143027 1048 554947 694620 433417 372492 8143027 8	
1048576 5870232020 178625 1048576 44486 50497 30418 9669 3562947 104857 169478 70132 148169 105308 3562947 10485 314782 116085 293964 243990 3562947 1048 501804 291340 442013 386950 3562947 8	
1048576 5528753967 189658 1048576 41938 54561 25729 10329 8716648 104857 166637 99280 146066 100960 8716648 10485 317847 246363 292160 242397 8716648 1048 556031 729848 453705 389354 8716648 8	
1048576 3849753924 272374 1048576 58230 49432 48942 10690 2073277 104857 176396 75365 154521 119615 2073277 10485 343713 132382 309633 247707 2073277 1048 636341 238271 542732 463273 2073277 16	
1048576 3802117311 275787 1048576 57526 58023 48260 10489 8192383 104857 175890 122516 152437 117351 8192383 10485 355989 325060 313400 247997 8192383 1048 720650 941243 560065 464525 8192383 16	
1048576 3865625696 271256 1048576 58472 58759 49072 10320 8194093 104857 178059 123829 154230 119906 8194093 10485 357543 329853 312378 252425 8194093 1048 740235 951138 541029 464765 8194093 16	
1048576 3846421936 272610 1048576 58194 50494 48902 10660 2852031 104857 177228 80156 154501 119996 2852031 10485 348651 152261 312448 250843 2852031 1048 654981 325977 554494 453925 2852031 16	
1048576 3883307459 270021 1048576 58743 52807 49183 11000 3952512 104857 180012 90537 156024 120407 3952512 10485 362982 189134 319080 255741 3952512 1048 702480 448264 581354 491976 3952512 16	
1048576 3774592114 277798 1048576 57101 52677 47650 10810 4866552 104857 174926 96891 151244 115547 4866552 10485 356123 221103 312368 248789 4866552 1048 714322 565265 576105 480083 4866552 16	
1048576 3860483427 271617 1048576 58394 58105 49052 11131 7797628 104857 178300 120452 154050 119415 7797628 10485 362862 314093 316566 252275 7797628 1048 737879 896498 566636 487958 7797628 16	
1048576 3809261483 275270 1048576 57633 57332 48141 11211 7419414 104857 177028 117898 153038 117752 7419414 10485 362558 303984 315233 250021 7419414 1048 761547 850364 588387 473882 7419414 16	
1048576 3874329796 270647 1048576 58610 52178 48942 10801 3640421 104857 178896 87874 155222 120687 3640421 10485 358556 180223 317538 255271 3640421 1048 701221 412541 581755 478210 3640421 16	
1048576 3814254212 274909 1048576 57714 58623 47971 10760 7804697 104857 178792 121979 153779 118232 7804697 10485 369528 315274 319692 254809 7804697 1048 764159 890141 610369 501714 7804697 16	
1048576 3008031910 348592 1048576 90917 74003 80000 10580 6843296 104857 231814 161316 192221 159360 6843296 10485 510129 400238 417616 339128 6843296 1048 1159525 1027714 926564 749100 6843296 32	
1048576 3007061267 348704 1048576 90888 77061 81002 10299 8181914 104857 231482 175533 191801 158838 8181914 10485 510029 455313 428938 346622 8181914 1048 1114104 1267836 869245 677504 8181914 32	
1048576 2997831882 349778 1048576 90605 62474 80091 10971 2291541 104857 227627 107391 192833 159410 2291541 10485 473296 188919 411925 327726 2291541 1048 893533 319724 797090 651997 2291541 32	
1048576 2843039857 368822 1048576 85981 77296 71244 10920 8256171 104857 227419 176658 190648 154691 8256171 10485 499230 466927 408598 320684 8256171 1048 1147768 1278294 871790 697533 8256171 32	
1048576 2989126064 350796 1048576 90339 65844 80120 11001 4655177 104857 226680 127405 190719 158368 4655177 10485 478338 281852 410943 325523 4655177 1048 975076 674247 815153 679598 4655177 32	
1048576 3012985271 348018 1048576 91067 65170 81042 10891 3353899 104857 231517 116740 194115 161294 3353899 10485 487967 221711 418688 341583 3353899 1048 937837 451060 831555 684748 3353899 32	
1048576 2983779247 351425 1048576 90175 65683 79349 11061 4667018 104857 227255 125703 191961 158819 4667018 10485 473382 278693 413307 331023 4667018 1048 955472 683576 775398 651315 4667018 32	
1048576 2798327357 374715 1048576 84646 67547 69170 10891 5157810 104857 225520 131724 193313 154500 5157810 10485 472542 307074 396756 317126 5157810 1048 994265 752763 809131 696870 5157810 32	
1048576 3004694977 348979 1048576 90815 79307 79740 10950 8253602 104857 233566 184040 191921 157095 8253602 10485 533792 473353 439918 344227 8253602 1048 1226527 1272806 927584 777362 8253602 32	
1048576 3002088520 349282 1048576 90730 72703 80040 11130 6217552 104857 231877 155118 192122 158918 6217552 10485 510235 374695 419338 338957 6217552 1048 1150375 935089 900494 740543 6217552 32	
1048576 2393398890 438111 1048576 144763 110633 120987 11071 7177528 104857 354036 240548 293692 234031 7177528 10485 791527 574648 656194 484291 7177528 1048 1800409 1391711 1394683 1154560 7177528 64	
1048576 2397462303 437369 1048576 144991 112080 121699 11040 8237941 104857 351566 250228 294744 232868 8237941 10485 763889 631931 626007 486324 8237941 1048 1716943 1671724 1235093 1064892 8237941 64	
1048576 2390887489 438571 1048576 144620 108373 121158 11041 7048033 104857 351438 231920 294002 234441 7048033 10485 769721 556389 644562 472719 7048033 1048 1702590 1376594 1279846 1098576 7048033 64	
1048576 2398702789 437142 1048576 145068 114775 121759 12072 8267926 104857 355293 258737 295876 233529 8267926 10485 803426 640912 664049 489000 8267926 1048 1810219 1653100 1365047 1165862 8267926 64	
1048576 2375740189 441368 1048576 143695 103838 121058 11311 7205708 104857 339878 222402 288984 232697 7205708 10485 700774 564353 570092 457270 7205708 1048 1621864 1443715 1187342 982658 7205708 64	
1048576 2394595440 437892 1048576 144814 113207 121789 10950 8285548 104857 350703 255953 292540 232878 8285548 10485 769554 651881 620877 477468 8285548 1048 1826969 1669167 1303701 1115919 8285548 64	
1048576 2392312162 438310 1048576 144704 111279 120567 11111 7468482 104857 357797 239290 297089 235643 7468482 10485 788208 571575 669218 520468 7468482 1048 1674227 1489819 1264687 1068689 7468482 64	
1048576 2404242892 436135 1048576 145401 116819 121588 11612 8276941 104857 358025 265352 294524 233659 8276941 10485 825558 651438 677965 503136 8276941 1048 1883277 1642852 1432083 1236985 8276941 64	
1048576 2386604388 439358 1048576 144350 108883 120787 11041 7226847 104857 351470 234896 293141 233229 7226847 10485 770171 566526 647888 487466 7226847 1048 1728942 1409342 1370246 1121779 7226847 64	
1048576 2405420805 435922 1048576 145459 109585 122200 11762 6971045 104857 351771 239254 292600 233409 6971045 10485 787075 572494 647738 472157 6971045 1048 1837966 1338532 1451448 1159670 6971045 64	
1048576 2113670966 496092 1048576 256086 168393 225013 14006 7553390 104857 574017 355889 482386 394972 7553390 10485 1269336 809153 1042129 793411 7553390 1048 2873716 1754225 2298090 1827024 7553390 128	
1048576 2121636170 494229 1048576 257002 151654 226947 14587 5738878 104857 563735 285674 480734 396716 5738878 10485 1160185 590604 1000290 796908 5738878 1048 2304816 1290379 1791488 1562828 5738878 128	
1048576 2106734070 497725 1048576 255209 141785 225373 14949 2996823 104857 558730 232717 479070 395053 2996823 10485 1120765 336405 1005830 797760 2996823 1048 1874552 257204 1775308 1621729 2996823 128	
1048576 2136163288 490868 1048576 258788 172136 225584 14969 7292208 104857 593983 354522 484751 398760 7292208 10485 1338871 730612 1183856 895493 7292208 1048 2625134 1742489 1956457 1787040 7292208 128	
1048576 2113927420 496032 1048576 256088 145833 225654 13405 3196179 104857 564221 250454 479462 394010 3196179 10485 1163228 388447 1029966 800084 3196179 1048 1997425 446226 1824379 1677112 3196179 128	
1048576 2125486120 493334 1048576 257482 158446 225383 14617 3977636 104857 585671 295696 481816 393880 3977636 10485 1298632 451758 1183535 876298 3977636 1048 2260904 644196 2038102 1856830 3977636 128	
1048576 2107985102 497430 1048576 255388 160075 225497 12352 7282268 104857 565019 324954 477947 394911 7282268 10485 1176999 749764 981175 791045 7282268 1048 2568768 1753851 1904663 1651344 7282268 128	
1048576 2119881523 494638 1048576 256783 158636 225868 14937 6149232 104857 572576 310882 482051 395702 6149232 10485 1221309 644762 1052958 808706 6149232 1048 2444488 1405401 1905484 1681069 6149232 128	
1048576 2129862466 492320 1048576 258067 174600 225777 13384 8336893 104857 587797 371698 483715 397846 8336893 10485 1311535 838104 1145229 859801 8336893 1048 2692194 2105162 1850484 1713511 8336893 128	
1048576 2121874216 494174 1048576 257035 160879 226269 12643 6823929 104857 573799 321407 483475 395622 6823929 10485 1214679 702401 1028163 819057 6823929 1048 2503813 1600426 1889207 1751733 6823929 128	
1048576 2002460378 523643 1048576 486502 304939 415109 22231 4259776 104857 1142288 562089 881272 680660 4259776 10485 2436586 406257 2334773 2012887 4259776 1048 3338016 523038 3073360 2904207 4259776 256	
1048576 1948747650 538076 1048576 473504 363516 406072 19186 8416383 104857 1228705 738574 931966 659151 8416383 10485 2870810 966032 2609652 2214943 8416383 1048 4847291 2001270 3810978 3448156 8416383 256	
1048576 2005293751 522903 1048576 487125 296428 419908 18344 4381054 104857 1114175 554249 875652 681853 4381054 10485 2438007 460263 2342590 1927210 4381054 1048 3489273 525190 3313347 2936891 4381054 256	
1048576 1976289750 530578 1048576 480152 316523 412515 24135 7696087 104857 1136627 620319 886713 678728 7696087 10485 2495541 879131 2297797 1980450 7696087 1048 4285525 1918166 3269819 2885156 7696087 256	
1048576 2012421571 521051 1048576 488854 322166 417684 18404 8368627 104857 1143309 649877 897824 685541 8368627 10485 2585208 987482 2351688 1956696 8368627 1048 4546155 2155774 3302751 3142775 8368627 256	
1048576 2004886470 523010 1048576 487084 318261 417564 20237 7960155 104857 1149890 622240 895600 682685 7960155 10485 2475745 905533 2260370 2015126 7960155 1048 4218293 2110787 3055354 2803156 7960155 256	
1048576 2010904902 521444 1048576 488515 313648 417193 19266 7677934 104857 1141200 608403 902684 687665 7677934 10485 2473041 867013 2307498 1959413 7677934 1048 4148315 1988087 3038364 2802065 7677934 256	
1048576 2001635090 523859 1048576 486253 318263 416222 16090 8362097 104857 1134816 637782 893878 687425 8362097 10485 2531644 988427 2295086 1926413 8362097 1048 4526255 2177184 3467923 2955942 8362097 256	
1048576 2005302397 522901 1048576 487076 301022 417755 20418 5267680 104857 1130353 556080 896133 684580 5267680 10485 2407625 529787 2267136 1987066 5267680 1048 3601730 875400 3124396 2888509 5267680 256	
1048576 1995901834 525364 1048576 484836 291517 417805 18714 3600420 104857 1115808 519673 890101 683909 3600420 10485 2344039 342110 2248482 1938857 3600420 1048 3088356 159003 3072452 2919477 3600420 256	
1048576 1920809278 545903 1048576 935125 428618 808560 36097 4575171 104857 1921455 581629 1714923 1360935 4575171 10485 3225205 416999 3078905 2758149 4575171 1048 4134054 211554 4023316 3893355 4575171 512	
1048576 1837483491 570658 1048576 894615 457518 769368 40696 6488062 104857 1948301 662898 1748536 1298420 6488062 10485 3386777 727383 3150578 2812020 6488062 1048 5163179 970137 4583228 3964449 6488062 512	
1048576 1923151068 545238 1048576 936262 452627 805616 45996 7868197 104857 1937187 711072 1689396 1348904 7868197 10485 3445933 1015704 3176828 2868816 7868197 1048 5825471 1901702 4376596 3734584 7868197 512	
1048576 1921291242 545766 1048576 935309 466559 801288 37279 8625967 104857 1972738 748254 1741975 1334608 8625967 10485 3451227 1190391 3112210 2846937 8625967 1048 6267773 2216836 4642652 3799075 8625967 512	
1048576 1908562952 549406 1048576 929099 431150 801128 32810 4967055 104857 1912918 588168 1704285 1361809 4967055 10485 3218445 482353 3092503 2733226 4967055 1048 4387662 391679 4432141 3836767 4967055 512	
1048576 1929463723 543454 1048576 939307 477266 800707 30787 5554900 104857 2036896 700497 1796037 1354927 5554900 10485 3533606 462407 3395138 3052150 5554900 1048 4603276 393193 4455628 4155760 5554900 512	
1048576 1936300074 541535 1048576 942735 484079 804775 47859 8623843 104857 2005458 800047 1734473 1361619 8623843 10485 3713982 1159631 3376203 2999563 8623843 1048 6509254 1985520 5129050 4271497 8623843 512	
1048576 1916672463 547081 1048576 933089 441008 802121 41607 4492419 104857 1941404 623089 1725487 1344699 4492419 10485 3373107 392077 3264196 2864513 4492419 1048 4210498 167763 4115348 4006276 4492419 512	
1048576 1921681026 545655 1048576 935513 467358 803173 32851 8620342 104857 1964693 764194 1719196 1346543 8620342 10485 3569411 1195686 3251424 2804954 8620342 1048 6341007 2141924 4607163 4082439 8620342 512	
1048576 1866584577 561761 1048576 908769 466513 780050 51847 5964559 104857 1987024 670682 1770171 1322118 5964559 10485 3464122 600313 3230636 2895683 5964559 1048 4932276 310545 4893928 4456535 5964559 512	
1048576 1798034168 583179 1048576 1752460 460800 1635231 296922 5790407 104857 2745246 377538 2655858 2422234 5790407 10485 3564498 659306 3277364 3057054 5790407 1048 5161710 186483 5072000 5037426 5790407 1024	
1048576 1793267129 584729 1048576 1747820 477025 1623940 453023 6277363 104857 2766324 459717 2649688 2417365 6277363 10485 3801998 815397 3537008 3124501 6277363 1048 5946447 235395 5985841 5533400 6277363 1024	
1048576 1804212096 581182 1048576 1758382 465523 1637095 476456 5253561 104857 2761420 366361 2668283 2425711 5253561 10485 3627823 496977 3443645 3121155 5253561 1048 4757508 154889 4701434 4538131 5253561 1024	
1048576 1789647294 585912 1048576 1744333 472097 1620334 384135 6576213 104857 2748999 473868 2636444 2402419 6576213 10485 3737927 952420 3381731 3062658 6576213 1048 6323878 268067 6347928 5231271 6576213 1024	
1048576 1796980664 583521 1048576 1751424 494672 1628520 363106 8569193 104857 2763573 627622 2644771 2398853 8569193 10485 3864398 1530833 3297956 3029666 8569193 1048 8283049 527669 8535470 5420175 8569193 1024	
1048576 1787883267 586490 1048576 1742158 504252 1619764 459706 8836892 104857 2787615 661455 2666361 2415935 8836892 10485 3937426 1629120 3272249 3057330 8836892 1048 8621805 490271 8803059 5750550 8836892 1024	
1048576 1801836961 581948 1048576 1756306 463092 1640012 341586 6116352 104857 2742103 437919 2645623 2412911 6116352 10485 3671259 853594 3284963 3024569 6116352 1048 5795773 230890 5812928 5390412 6116352 1024	
1048576 1788463063 586300 1048576 1742962 462580 1625626 243303 5813031 104857 2749407 322229 2675400 2430624 5813031 10485 3461785 465678 3268773 3079252 5813031 1048 4585343 493258 4498955 4041754 5813031 1024	
1048576 1805177216 580871 1048576 1759468 481053 1640103 425643 7072596 104857 2777058 514784 2661644 2420316 7072596 10485 3812960 1088850 3389089 3104349 7072596 1048 6827559 352008 7042550 5353486 7072596 1024	
1048576 1790603672 585599 1048576 1745061 503223 1625096 247421 8979177 104857 2769492 683382 2624867 2398055 8979177 10485 4020295 1637945 3422753 3048636 8979177 1048 8733105 536660 8949201 5637206 8979177 1024	
1048576 1796660164 583625 1048576 3504148 814072 3341302 1247503 9904311 104857 5385439 699306 5226012 4699450 9904311 10485 6826603 1192137 6272981 6054604 9904311 1048 9473813 233599 9354548 9319914 9904311 2048	
1048576 1782555956 588242 1048576 3476349 801512 3305385 1098607 9380088 104857 5320014 621002 5214932 4659046 9380088 10485 6582700 985961 6142179 5933469 9380088 1048 8983998 521814 9349351 8249473 9380088 2048	
1048576 1789700424 585894 1048576 3490247 793112 3348156 1149080 7760344 104857 5295337 503147 5212819 4632659 7760344 10485 6318470 233996 6273004 6047914 7760344 1048 6834387 336637 6683108 6549479 7760344 2048	
1048576 1793797060 584556 1048576 3498507 829486 3330975 1269906 10318911 104857 5435635 733366 5310333 4707019 10318911 10485 6920092 1287039 6313000 6099353 10318911 1048 10045807 506173 10288705 9005384 10318911 2048	
1048576 1793549331 584637 1048576 3497692 824729 3336506 1290183 9824443 104857 5433614 709003 5310183 4707580 9824443 10485 6868802 1189756 6285219 6054280 9824443 1048 9542227 312304 9794296 9162389 9824443 2048	
1048576 1666700896 629132 1048576 3250641 826116 3037660 1009511 7769717 104857 4892318 374202 4829409 4465360 7769717 10485 5686802 489415 5501551 5320734 7769717 1048 6951204 417153 6824757 6364879 7769717 2048	
1048576 1792766083 584892 1048576 3496315 829960 3332551 1120158 9669799 104857 5442524 714571 5322148 4699458 9669799 10485 6864670 1256248 6248834 6041228 9669799 1048 9640247 17758 9639692 9609676 9669799 2048	
1048576 1792112055 585106 1048576 3495063 821931 3339554 1091324 9723141 104857 5376709 739257 5233484 4622766 9723141 10485 6912845 1211456 6360003 6063200 9723141 1048 9689751 19588 9692413 9654303 9723141 2048	
1048576 1798134653 583146 1048576 3506091 805904 3347389 1240792 9634468 104857 5379758 709891 5236801 4603862 9634468 10485 6847346 1001149 6348854 6159992 9634468 1048 9075363 118276 9052182 9022146 9634468 2048	
1048576 1674865372 626065 1048576 3266497 865664 3044525 1090994 10108553 104857 4966816 705631 4819775 4487455 10108553 10485 6364148 1533853 5582277 5338743 10108553 1048 9871193 445207 10078828 8930758 10108553 2048	
1048576 1800648585 582332 1048576 7023778 1347701 6930211 446532 13974913 104857 10322405 1173719 10123194 8716862 13974913 10485 12820775 472269 12838866 12054784 13974913 1048 13654577 164008 13579838 13447300 13974913 4096	
1048576 1758865976 596165 1048576 6859769 1397874 6515298 2405375 12686806 104857 10264688 805347 10111262 9093034 12686806 10485 11814307 211441 11753125 11396880 12686806 1048 12225770 119867 12195861 12140066 12686806 4096	
1048576 1825725214 574333 1048576 7118686 1363270 6915075 1463098 13552962 104857 10547430 1376638 10339021 8480916 13552962 10485 12907778 263531 12804376 12541797 13552962 1048 13417846 50527 13441074 13355906 13552962 4096	
1048576 1826346306 574138 1048576 7124488 1393840 6927699 347909 13750484 104857 10679267 1478339 10697511 8425403 13750484 10485 13104246 233635 13089301 12724009 13750484 1048 13567787 108014 13573193 13430056 13750484 4096	
1048576 1831351486 572569 1048576 7143992 1332020 6918103 2882165 13695806 104857 10582767 1224418 10459288 8797880 13695806 10485 12951566 338179 12946959 12429672 13695806 1048 13523588 93902 13542499 13359427 13695806 4096	
1048576 1823285131 575102 1048576 7109526 1325464 6903557 3175313 13579761 104857 10509853 1135166 10296306 8908728 13579761 10485 12786854 353657 12817500 12140928 13579761 1048 13390588 97755 13380180 13289539 13579761 4096	
1048576 1826680938 574033 1048576 7126128 1323615 6919559 439941 13653852 104857 10578341 1157300 10376378 8732470 13653852 10485 12836721 359396 12761868 12345271 13653852 1048 13496012 86801 13468676 13373649 13653852 4096	
1048576 1723464670 608411 1048576 6721959 1453201 6391034 347548 13464631 104857 10198496 759832 10061081 9110368 13464631 10485 11749432 346154 11746086 11250130 13464631 1048 12414087 379356 12323182 12091761 13464631 4096	
1048576 1825829207 574301 1048576 7123370 1273147 6920774 1825386 13341142 104857 10360135 1032819 10330456 8951414 13341142 10485 12237767 388882 12119364 11873406 13341142 1048 13176705 128394 13170683 12993082 13341142 4096	
1048576 1827448892 573792 1048576 7129222 1400600 6896169 1355710 13739338 104857 10714060 1178025 10492020 9104330 13739338 10485 13015344 323270 12985873 12546462 13739338 1048 13541781 60703 13526522 13468083 13739338 4096	

